Coronal upflows from edges of an active region observed with EUV Imaging Spectrometer onboard Hinode

In order to better understand the plasma supply and leakage at active regions, we investigated physical properties of the upflows from edges of active region NOAA AR10978 observed with the EUV Imaging Spectrometer (EIS) onboard Hinode. Our observational aim is to measure two quantities of the outflows: Doppler velocity and electron density.

==> glyphlist.txt <==
# -----------------------------------------------------------
# Copyright 1997, 1998, 2002, 2007, 2010 Adobe Systems Incorporated.
# All rights reserved.
#
# Redistribution and use in source and binary forms, with or
# without modification, are permitted provided that the
# following conditions are met:
#
# Redistributions of source code must retain the above
# copyright notice, this list of conditions and the following
# disclaimer.
#
# Redistributions in binary form must reproduce the above
# copyright notice, this list of conditions and the following
# disclaimer in the documentation and/or other materials
# provided with the distribution.
#
# Neither the name of Adobe Systems Incorporated nor the names
# of its contributors may be used to endorse or promote
# products derived from this software without specific prior
# written permission.
#
# THIS SOFTWARE IS PROVIDED BY THE COPYRIGHT HOLDERS AND
# CONTRIBUTORS "AS IS" AND ANY EXPRESS OR IMPLIED WARRANTIES,
# INCLUDING, BUT NOT LIMITED TO, THE IMPLIED WARRANTIES OF
# MERCHANTABILITY AND FITNESS FOR A PARTICULAR PURPOSE ARE
# DISCLAIMED. IN NO EVENT SHALL THE COPYRIGHT HOLDER OR
# CONTRIBUTORS BE LIABLE FOR ANY DIRECT, INDIRECT, INCIDENTAL,
# SPECIAL, EXEMPLARY, OR CONSEQUENTIAL DAMAGES (INCLUDING, BUT
# NOT LIMITED TO, PROCUREMENT OF SUBSTITUTE GOODS OR SERVICES;
# LOSS OF USE, DATA, OR PROFITS; OR BUSINESS INTERRUPTION)
# HOWEVER CAUSED AND ON ANY THEORY OF LIABILITY, WHETHER IN
# CONTRACT, STRICT LIABILITY, OR TORT (INCLUDING NEGLIGENCE OR
# OTHERWISE) ARISING IN ANY WAY OUT OF THE USE OF THIS
# SOFTWARE, EVEN IF ADVISED OF THE POSSIBILITY OF SUCH DAMAGE.
# -----------------------------------------------------------
# Name:          Adobe Glyph List
# Table version: 2.0
# Date:          September 20, 2002
# URL:           http://sourceforge.net/adobe/aglfn/
#
# Format: two semicolon-delimited fields:
#   (1) glyph name--upper/lowercase letters and digits
#   (2) Unicode scalar value--four uppercase hexadecimal digits
#
A;0041
AE;00C6
AEacute;01FC
AEmacron;01E2
AEsmall;F7E6
Aacute;00C1
Aacutesmall;F7E1
Abreve;0102
Abreveacute;1EAE
Abrevecyrillic;04D0
Abrevedotbelow;1EB6
Abrevegrave;1EB0
Abrevehookabove;1EB2
Abrevetilde;1EB4
Acaron;01CD
Acircle;24B6
Acircumflex;00C2
Acircumflexacute;1EA4
Acircumflexdotbelow;1EAC
Acircumflexgrave;1EA6
Acircumflexhookabove;1EA8
Acircumflexsmall;F7E2
Acircumflextilde;1EAA
Acute;F6C9
Acutesmall;F7B4
Acyrillic;0410
Adblgrave;0200
Adieresis;00C4
Adieresiscyrillic;04D2
Adieresismacron;01DE
Adieresissmall;F7E4
Adotbelow;1EA0
Adotmacron;01E0
Agrave;00C0
Agravesmall;F7E0
Ahookabove;1EA2
Aiecyrillic;04D4
Ainvertedbreve;0202
Alpha;0391
Alphatonos;0386
Amacron;0100
Amonospace;FF21
Aogonek;0104
Aring;00C5
Aringacute;01FA
Aringbelow;1E00
Aringsmall;F7E5
Asmall;F761
Atilde;00C3
Atildesmall;F7E3
Aybarmenian;0531
B;0042
Bcircle;24B7
Bdotaccent;1E02
Bdotbelow;1E04
Becyrillic;0411
Benarmenian;0532
Beta;0392
Bhook;0181
Blinebelow;1E06
Bmonospace;FF22
Brevesmall;F6F4
Bsmall;F762
Btopbar;0182
C;0043
Caarmenian;053E
Cacute;0106
Caron;F6CA
Caronsmall;F6F5
Ccaron;010C
Ccedilla;00C7
Ccedillaacute;1E08
Ccedillasmall;F7E7
Ccircle;24B8
Ccircumflex;0108
Cdot;010A
Cdotaccent;010A
Cedillasmall;F7B8
Chaarmenian;0549
Cheabkhasiancyrillic;04BC
Checyrillic;0427
Chedescenderabkhasiancyrillic;04BE
Chedescendercyrillic;04B6
Chedieresiscyrillic;04F4
Cheharmenian;0543
Chekhakassiancyrillic;04CB
Cheverticalstrokecyrillic;04B8
Chi;03A7
Chook;0187
Circumflexsmall;F6F6
Cmonospace;FF23
Coarmenian;0551
Csmall;F763
D;0044
DZ;01F1
DZcaron;01C4
Daarmenian;0534
Dafrican;0189
Dcaron;010E
Dcedilla;1E10
Dcircle;24B9
Dcircumflexbelow;1E12
Dcroat;0110
Ddotaccent;1E0A
Ddotbelow;1E0C
Decyrillic;0414
Deicoptic;03EE
Delta;2206
Deltagreek;0394
Dhook;018A
Dieresis;F6CB
DieresisAcute;F6CC
DieresisGrave;F6CD
Dieresissmall;F7A8
Digammagreek;03DC
Djecyrillic;0402
Dlinebelow;1E0E
Dmonospace;FF24
Dotaccentsmall;F6F7
Dslash;0110
Dsmall;F764
Dtopbar;018B
Dz;01F2
Dzcaron;01C5
Dzeabkhasiancyrillic;04E0
Dzecyrillic;0405
Dzhecyrillic;040F
E;0045
Eacute;00C9
Eacutesmall;F7E9
Ebreve;0114
Ecaron;011A
Ecedillabreve;1E1C
Echarmenian;0535
Ecircle;24BA
Ecircumflex;00CA
Ecircumflexacute;1EBE
Ecircumflexbelow;1E18
Ecircumflexdotbelow;1EC6
Ecircumflexgrave;1EC0
Ecircumflexhookabove;1EC2
Ecircumflexsmall;F7EA
Ecircumflextilde;1EC4
Ecyrillic;0404
Edblgrave;0204
Edieresis;00CB
Edieresissmall;F7EB
Edot;0116
Edotaccent;0116
Edotbelow;1EB8
Efcyrillic;0424
Egrave;00C8
Egravesmall;F7E8
Eharmenian;0537
Ehookabove;1EBA
Eightroman;2167
Einvertedbreve;0206
Eiotifiedcyrillic;0464
Elcyrillic;041B
Elevenroman;216A
Emacron;0112
Emacronacute;1E16
Emacrongrave;1E14
Emcyrillic;041C
Emonospace;FF25
Encyrillic;041D
Endescendercyrillic;04A2
Eng;014A
Enghecyrillic;04A4
Enhookcyrillic;04C7
Eogonek;0118
Eopen;0190
Epsilon;0395
Epsilontonos;0388
Ercyrillic;0420
Ereversed;018E
Ereversedcyrillic;042D
Escyrillic;0421
Esdescendercyrillic;04AA
Esh;01A9
Esmall;F765
Eta;0397
Etarmenian;0538
Etatonos;0389
Eth;00D0
Ethsmall;F7F0
Etilde;1EBC
Etildebelow;1E1A
Euro;20AC
Ezh;01B7
Ezhcaron;01EE
Ezhreversed;01B8
F;0046
Fcircle;24BB
Fdotaccent;1E1E
Feharmenian;0556
Feicoptic;03E4
Fhook;0191
Fitacyrillic;0472
Fiveroman;2164
Fmonospace;FF26
Fourroman;2163
Fsmall;F766
G;0047
GBsquare;3387
Gacute;01F4
Gamma;0393
Gammaafrican;0194
Gangiacoptic;03EA
Gbreve;011E
Gcaron;01E6
Gcedilla;0122
Gcircle;24BC
Gcircumflex;011C
Gcommaaccent;0122
Gdot;0120
Gdotaccent;0120
Gecyrillic;0413
Ghadarmenian;0542
Ghemiddlehookcyrillic;0494
Ghestrokecyrillic;0492
Gheupturncyrillic;0490
Ghook;0193
Gimarmenian;0533
Gjecyrillic;0403
Gmacron;1E20
Gmonospace;FF27
Grave;F6CE
Gravesmall;F760
Gsmall;F767
Gsmallhook;029B
Gstroke;01E4
H;0048
H18533;25CF
H18543;25AA
H18551;25AB
H22073;25A1
HPsquare;33CB
Haabkhasiancyrillic;04A8
Hadescendercyrillic;04B2
Hardsigncyrillic;042A
Hbar;0126
Hbrevebelow;1E2A
Hcedilla;1E28
Hcircle;24BD
Hcircumflex;0124
Hdieresis;1E26
Hdotaccent;1E22
Hdotbelow;1E24
Hmonospace;FF28
Hoarmenian;0540
Horicoptic;03E8
Hsmall;F768
Hungarumlaut;F6CF
Hungarumlautsmall;F6F8
Hzsquare;3390
I;0049
IAcyrillic;042F
IJ;0132
IUcyrillic;042E
Iacute;00CD
Iacutesmall;F7ED
Ibreve;012C
Icaron;01CF
Icircle;24BE
Icircumflex;00CE
Icircumflexsmall;F7EE
Icyrillic;0406
Idblgrave;0208
Idieresis;00CF
Idieresisacute;1E2E
Idieresiscyrillic;04E4
Idieresissmall;F7EF
Idot;0130
Idotaccent;0130
Idotbelow;1ECA
Iebrevecyrillic;04D6
Iecyrillic;0415
Ifraktur;2111
Igrave;00CC
Igravesmall;F7EC
Ihookabove;1EC8
Iicyrillic;0418
Iinvertedbreve;020A
Iishortcyrillic;0419
Imacron;012A
Imacroncyrillic;04E2
Imonospace;FF29
Iniarmenian;053B
Iocyrillic;0401
Iogonek;012E
Iota;0399
Iotaafrican;0196
Iotadieresis;03AA
Iotatonos;038A
Ismall;F769
Istroke;0197
Itilde;0128
Itildebelow;1E2C
Izhitsacyrillic;0474
Izhitsadblgravecyrillic;0476
J;004A
Jaarmenian;0541
Jcircle;24BF
Jcircumflex;0134
Jecyrillic;0408
Jheharmenian;054B
Jmonospace;FF2A
Jsmall;F76A
K;004B
KBsquare;3385
KKsquare;33CD
Kabashkircyrillic;04A0
Kacute;1E30
Kacyrillic;041A
Kadescendercyrillic;049A
Kahookcyrillic;04C3
Kappa;039A
Kastrokecyrillic;049E
Kaverticalstrokecyrillic;049C
Kcaron;01E8
Kcedilla;0136
Kcircle;24C0
Kcommaaccent;0136
Kdotbelow;1E32
Keharmenian;0554
Kenarmenian;053F
Khacyrillic;0425
Kheicoptic;03E6
Khook;0198
Kjecyrillic;040C
Klinebelow;1E34
Kmonospace;FF2B
Koppacyrillic;0480
Koppagreek;03DE
Ksicyrillic;046E
Ksmall;F76B
L;004C
LJ;01C7
LL;F6BF
Lacute;0139
Lambda;039B
Lcaron;013D
Lcedilla;013B
Lcircle;24C1
Lcircumflexbelow;1E3C
Lcommaaccent;013B
Ldot;013F
Ldotaccent;013F
Ldotbelow;1E36
Ldotbelowmacron;1E38
Liwnarmenian;053C
Lj;01C8
Ljecyrillic;0409
Llinebelow;1E3A
Lmonospace;FF2C
Lslash;0141
Lslashsmall;F6F9
Lsmall;F76C
M;004D
MBsquare;3386
Macron;F6D0
Macronsmall;F7AF
Macute;1E3E
Mcircle;24C2
Mdotaccent;1E40
Mdotbelow;1E42
Menarmenian;0544
Mmonospace;FF2D
Msmall;F76D
Mturned;019C
Mu;039C
N;004E
NJ;01CA
Nacute;0143
Ncaron;0147
Ncedilla;0145
Ncircle;24C3
Ncircumflexbelow;1E4A
Ncommaaccent;0145
Ndotaccent;1E44
Ndotbelow;1E46
Nhookleft;019D
Nineroman;2168
Nj;01CB
Njecyrillic;040A
Nlinebelow;1E48
Nmonospace;FF2E
Nowarmenian;0546
Nsmall;F76E
Ntilde;00D1
Ntildesmall;F7F1
Nu;039D
O;004F
OE;0152
OEsmall;F6FA
Oacute;00D3
Oacutesmall;F7F3
Obarredcyrillic;04E8
Obarreddieresiscyrillic;04EA
Obreve;014E
Ocaron;01D1
Ocenteredtilde;019F
Ocircle;24C4
Ocircumflex;00D4
Ocircumflexacute;1ED0
Ocircumflexdotbelow;1ED8
Ocircumflexgrave;1ED2
Ocircumflexhookabove;1ED4
Ocircumflexsmall;F7F4
Ocircumflextilde;1ED6
Ocyrillic;041E
Odblacute;0150
Odblgrave;020C
Odieresis;00D6
Odieresiscyrillic;04E6
Odieresissmall;F7F6
Odotbelow;1ECC
Ogoneksmall;F6FB
Ograve;00D2
Ogravesmall;F7F2
Oharmenian;0555
Ohm;2126
Ohookabove;1ECE
Ohorn;01A0
Ohornacute;1EDA
Ohorndotbelow;1EE2
Ohorngrave;1EDC
Ohornhookabove;1EDE
Ohorntilde;1EE0
Ohungarumlaut;0150
Oi;01A2
Oinvertedbreve;020E
Omacron;014C
Omacronacute;1E52
Omacrongrave;1E50
Omega;2126
Omegacyrillic;0460
Omegagreek;03A9
Omegaroundcyrillic;047A
Omegatitlocyrillic;047C
Omegatonos;038F
Omicron;039F
Omicrontonos;038C
Omonospace;FF2F
Oneroman;2160
Oogonek;01EA
Oogonekmacron;01EC
Oopen;0186
Oslash;00D8
Oslashacute;01FE
Oslashsmall;F7F8
Osmall;F76F
Ostrokeacute;01FE
Otcyrillic;047E
Otilde;00D5
Otildeacute;1E4C
Otildedieresis;1E4E
Otildesmall;F7F5
P;0050
Pacute;1E54
Pcircle;24C5
Pdotaccent;1E56
Pecyrillic;041F
Peharmenian;054A
Pemiddlehookcyrillic;04A6
Phi;03A6
Phook;01A4
Pi;03A0
Piwrarmenian;0553
Pmonospace;FF30
Psi;03A8
Psicyrillic;0470
Psmall;F770
Q;0051
Qcircle;24C6
Qmonospace;FF31
Qsmall;F771
R;0052
Raarmenian;054C
Racute;0154
Rcaron;0158
Rcedilla;0156
Rcircle;24C7
Rcommaaccent;0156
Rdblgrave;0210
Rdotaccent;1E58
Rdotbelow;1E5A
Rdotbelowmacron;1E5C
Reharmenian;0550
Rfraktur;211C
Rho;03A1
Ringsmall;F6FC
Rinvertedbreve;0212
Rlinebelow;1E5E
Rmonospace;FF32
Rsmall;F772
Rsmallinverted;0281
Rsmallinvertedsuperior;02B6
S;0053
SF010000;250C
SF020000;2514
SF030000;2510
SF040000;2518
SF050000;253C
SF060000;252C
SF070000;2534
SF080000;251C
SF090000;2524
SF100000;2500
SF110000;2502
SF190000;2561
SF200000;2562
SF210000;2556
SF220000;2555
SF230000;2563
SF240000;2551
SF250000;2557
SF260000;255D
SF270000;255C
SF280000;255B
SF360000;255E
SF370000;255F
SF380000;255A
SF390000;2554
SF400000;2569
SF410000;2566
SF420000;2560
SF430000;2550
SF440000;256C
SF450000;2567
SF460000;2568
SF470000;2564
SF480000;2565
SF490000;2559
SF500000;2558
SF510000;2552
SF520000;2553
SF530000;256B
SF540000;256A
Sacute;015A
Sacutedotaccent;1E64
Sampigreek;03E0
Scaron;0160
Scarondotaccent;1E66
Scaronsmall;F6FD
Scedilla;015E
Schwa;018F
Schwacyrillic;04D8
Schwadieresiscyrillic;04DA
Scircle;24C8
Scircumflex;015C
Scommaaccent;0218
Sdotaccent;1E60
Sdotbelow;1E62
Sdotbelowdotaccent;1E68
Seharmenian;054D
Sevenroman;2166
Shaarmenian;0547
Shacyrillic;0428
Shchacyrillic;0429
Sheicoptic;03E2
Shhacyrillic;04BA
Shimacoptic;03EC
Sigma;03A3
Sixroman;2165
Smonospace;FF33
Softsigncyrillic;042C
Ssmall;F773
Stigmagreek;03DA
T;0054
Tau;03A4
Tbar;0166
Tcaron;0164
Tcedilla;0162
Tcircle;24C9
Tcircumflexbelow;1E70
Tcommaaccent;0162
Tdotaccent;1E6A
Tdotbelow;1E6C
Tecyrillic;0422
Tedescendercyrillic;04AC
Tenroman;2169
Tetsecyrillic;04B4
Theta;0398
Thook;01AC
Thorn;00DE
Thornsmall;F7FE
Threeroman;2162
Tildesmall;F6FE
Tiwnarmenian;054F
Tlinebelow;1E6E
Tmonospace;FF34
Toarmenian;0539
Tonefive;01BC
Tonesix;0184
Tonetwo;01A7
Tretroflexhook;01AE
Tsecyrillic;0426
Tshecyrillic;040B
Tsmall;F774
Twelveroman;216B
Tworoman;2161
U;0055
Uacute;00DA
Uacutesmall;F7FA
Ubreve;016C
Ucaron;01D3
Ucircle;24CA
Ucircumflex;00DB
Ucircumflexbelow;1E76
Ucircumflexsmall;F7FB
Ucyrillic;0423
Udblacute;0170
Udblgrave;0214
Udieresis;00DC
Udieresisacute;01D7
Udieresisbelow;1E72
Udieresiscaron;01D9
Udieresiscyrillic;04F0
Udieresisgrave;01DB
Udieresismacron;01D5
Udieresissmall;F7FC
Udotbelow;1EE4
Ugrave;00D9
Ugravesmall;F7F9
Uhookabove;1EE6
Uhorn;01AF
Uhornacute;1EE8
Uhorndotbelow;1EF0
Uhorngrave;1EEA
Uhornhookabove;1EEC
Uhorntilde;1EEE
Uhungarumlaut;0170
Uhungarumlautcyrillic;04F2
Uinvertedbreve;0216
Ukcyrillic;0478
Umacron;016A
Umacroncyrillic;04EE
Umacrondieresis;1E7A
Umonospace;FF35
Uogonek;0172
Upsilon;03A5
Upsilon1;03D2
Upsilonacutehooksymbolgreek;03D3
Upsilonafrican;01B1
Upsilondieresis;03AB
Upsilondieresishooksymbolgreek;03D4
Upsilonhooksymbol;03D2
Upsilontonos;038E
Uring;016E
Ushortcyrillic;040E
Usmall;F775
Ustraightcyrillic;04AE
Ustraightstrokecyrillic;04B0
Utilde;0168
Utildeacute;1E78
Utildebelow;1E74
V;0056
Vcircle;24CB
Vdotbelow;1E7E
Vecyrillic;0412
Vewarmenian;054E
Vhook;01B2
Vmonospace;FF36
Voarmenian;0548
Vsmall;F776
Vtilde;1E7C
W;0057
Wacute;1E82
Wcircle;24CC
Wcircumflex;0174
Wdieresis;1E84
Wdotaccent;1E86
Wdotbelow;1E88
Wgrave;1E80
Wmonospace;FF37
Wsmall;F777
X;0058
Xcircle;24CD
Xdieresis;1E8C
Xdotaccent;1E8A
Xeharmenian;053D
Xi;039E
Xmonospace;FF38
Xsmall;F778
Y;0059
Yacute;00DD
Yacutesmall;F7FD
Yatcyrillic;0462
Ycircle;24CE
Ycircumflex;0176
Ydieresis;0178
Ydieresissmall;F7FF
Ydotaccent;1E8E
Ydotbelow;1EF4
Yericyrillic;042B
Yerudieresiscyrillic;04F8
Ygrave;1EF2
Yhook;01B3
Yhookabove;1EF6
Yiarmenian;0545
Yicyrillic;0407
Yiwnarmenian;0552
Ymonospace;FF39
Ysmall;F779
Ytilde;1EF8
Yusbigcyrillic;046A
Yusbigiotifiedcyrillic;046C
Yuslittlecyrillic;0466
Yuslittleiotifiedcyrillic;0468
Z;005A
Zaarmenian;0536
Zacute;0179
Zcaron;017D
Zcaronsmall;F6FF
Zcircle;24CF
Zcircumflex;1E90
Zdot;017B
Zdotaccent;017B
Zdotbelow;1E92
Zecyrillic;0417
Zedescendercyrillic;0498
Zedieresiscyrillic;04DE
Zeta;0396
Zhearmenian;053A
Zhebrevecyrillic;04C1
Zhecyrillic;0416
Zhedescendercyrillic;0496
Zhedieresiscyrillic;04DC
Zlinebelow;1E94
Zmonospace;FF3A
Zsmall;F77A
Zstroke;01B5
a;0061
aabengali;0986
aacute;00E1
aadeva;0906
aagujarati;0A86
aagurmukhi;0A06
aamatragurmukhi;0A3E
aarusquare;3303
aavowelsignbengali;09BE
aavowelsigndeva;093E
aavowelsigngujarati;0ABE
abbreviationmarkarmenian;055F
abbreviationsigndeva;0970
abengali;0985
abopomofo;311A
abreve;0103
abreveacute;1EAF
abrevecyrillic;04D1
abrevedotbelow;1EB7
abrevegrave;1EB1
abrevehookabove;1EB3
abrevetilde;1EB5
acaron;01CE
acircle;24D0
acircumflex;00E2
acircumflexacute;1EA5
acircumflexdotbelow;1EAD
acircumflexgrave;1EA7
acircumflexhookabove;1EA9
acircumflextilde;1EAB
acute;00B4
acutebelowcmb;0317
acutecmb;0301
acutecomb;0301
acutedeva;0954
acutelowmod;02CF
acutetonecmb;0341
acyrillic;0430
adblgrave;0201
addakgurmukhi;0A71
adeva;0905
adieresis;00E4
adieresiscyrillic;04D3
adieresismacron;01DF
adotbelow;1EA1
adotmacron;01E1
ae;00E6
aeacute;01FD
aekorean;3150
aemacron;01E3
afii00208;2015
afii08941;20A4
afii10017;0410
afii10018;0411
afii10019;0412
afii10020;0413
afii10021;0414
afii10022;0415
afii10023;0401
afii10024;0416
afii10025;0417
afii10026;0418
afii10027;0419
afii10028;041A
afii10029;041B
afii10030;041C
afii10031;041D
afii10032;041E
afii10033;041F
afii10034;0420
afii10035;0421
afii10036;0422
afii10037;0423
afii10038;0424
afii10039;0425
afii10040;0426
afii10041;0427
afii10042;0428
afii10043;0429
afii10044;042A
afii10045;042B
afii10046;042C
afii10047;042D
afii10048;042E
afii10049;042F
afii10050;0490
afii10051;0402
afii10052;0403
afii10053;0404
afii10054;0405
afii10055;0406
afii10056;0407
afii10057;0408
afii10058;0409
afii10059;040A
afii10060;040B
afii10061;040C
afii10062;040E
afii10063;F6C4
afii10064;F6C5
afii10065;0430
afii10066;0431
afii10067;0432
afii10068;0433
afii10069;0434
afii10070;0435
afii10071;0451
afii10072;0436
afii10073;0437
afii10074;0438
afii10075;0439
afii10076;043A
afii10077;043B
afii10078;043C
afii10079;043D
afii10080;043E
afii10081;043F
afii10082;0440
afii10083;0441
afii10084;0442
afii10085;0443
afii10086;0444
afii10087;0445
afii10088;0446
afii10089;0447
afii10090;0448
afii10091;0449
afii10092;044A
afii10093;044B
afii10094;044C
afii10095;044D
afii10096;044E
afii10097;044F
afii10098;0491
afii10099;0452
afii10100;0453
afii10101;0454
afii10102;0455
afii10103;0456
afii10104;0457
afii10105;0458
afii10106;0459
afii10107;045A
afii10108;045B
afii10109;045C
afii10110;045E
afii10145;040F
afii10146;0462
afii10147;0472
afii10148;0474
afii10192;F6C6
afii10193;045F
afii10194;0463
afii10195;0473
afii10196;0475
afii10831;F6C7
afii10832;F6C8
afii10846;04D9
afii299;200E
afii300;200F
afii301;200D
afii57381;066A
afii57388;060C
afii57392;0660
afii57393;0661
afii57394;0662
afii57395;0663
afii57396;0664
afii57397;0665
afii57398;0666
afii57399;0667
afii57400;0668
afii57401;0669
afii57403;061B
afii57407;061F
afii57409;0621
afii57410;0622
afii57411;0623
afii57412;0624
afii57413;0625
afii57414;0626
afii57415;0627
afii57416;0628
afii57417;0629
afii57418;062A
afii57419;062B
afii57420;062C
afii57421;062D
afii57422;062E
afii57423;062F
afii57424;0630
afii57425;0631
afii57426;0632
afii57427;0633
afii57428;0634
afii57429;0635
afii57430;0636
afii57431;0637
afii57432;0638
afii57433;0639
afii57434;063A
afii57440;0640
afii57441;0641
afii57442;0642
afii57443;0643
afii57444;0644
afii57445;0645
afii57446;0646
afii57448;0648
afii57449;0649
afii57450;064A
afii57451;064B
afii57452;064C
afii57453;064D
afii57454;064E
afii57455;064F
afii57456;0650
afii57457;0651
afii57458;0652
afii57470;0647
afii57505;06A4
afii57506;067E
afii57507;0686
afii57508;0698
afii57509;06AF
afii57511;0679
afii57512;0688
afii57513;0691
afii57514;06BA
afii57519;06D2
afii57534;06D5
afii57636;20AA
afii57645;05BE
afii57658;05C3
afii57664;05D0
afii57665;05D1
afii57666;05D2
afii57667;05D3
afii57668;05D4
afii57669;05D5
afii57670;05D6
afii57671;05D7
afii57672;05D8
afii57673;05D9
afii57674;05DA
afii57675;05DB
afii57676;05DC
afii57677;05DD
afii57678;05DE
afii57679;05DF
afii57680;05E0
afii57681;05E1
afii57682;05E2
afii57683;05E3
afii57684;05E4
afii57685;05E5
afii57686;05E6
afii57687;05E7
afii57688;05E8
afii57689;05E9
afii57690;05EA
afii57694;FB2A
afii57695;FB2B
afii57700;FB4B
afii57705;FB1F
afii57716;05F0
afii57717;05F1
afii57718;05F2
afii57723;FB35
afii57793;05B4
afii57794;05B5
afii57795;05B6
afii57796;05BB
afii57797;05B8
afii57798;05B7
afii57799;05B0
afii57800;05B2
afii57801;05B1
afii57802;05B3
afii57803;05C2
afii57804;05C1
afii57806;05B9
afii57807;05BC
afii57839;05BD
afii57841;05BF
afii57842;05C0
afii57929;02BC
afii61248;2105
afii61289;2113
afii61352;2116
afii61573;202C
afii61574;202D
afii61575;202E
afii61664;200C
afii63167;066D
afii64937;02BD
agrave;00E0
agujarati;0A85
agurmukhi;0A05
ahiragana;3042
ahookabove;1EA3
aibengali;0990
aibopomofo;311E
aideva;0910
aiecyrillic;04D5
aigujarati;0A90
aigurmukhi;0A10
aimatragurmukhi;0A48
ainarabic;0639
ainfinalarabic;FECA
aininitialarabic;FECB
ainmedialarabic;FECC
ainvertedbreve;0203
aivowelsignbengali;09C8
aivowelsigndeva;0948
aivowelsigngujarati;0AC8
akatakana;30A2
akatakanahalfwidth;FF71
akorean;314F
alef;05D0
alefarabic;0627
alefdageshhebrew;FB30
aleffinalarabic;FE8E
alefhamzaabovearabic;0623
alefhamzaabovefinalarabic;FE84
alefhamzabelowarabic;0625
alefhamzabelowfinalarabic;FE88
alefhebrew;05D0
aleflamedhebrew;FB4F
alefmaddaabovearabic;0622
alefmaddaabovefinalarabic;FE82
alefmaksuraarabic;0649
alefmaksurafinalarabic;FEF0
alefmaksurainitialarabic;FEF3
alefmaksuramedialarabic;FEF4
alefpatahhebrew;FB2E
alefqamatshebrew;FB2F
aleph;2135
allequal;224C
alpha;03B1
alphatonos;03AC
amacron;0101
amonospace;FF41
ampersand;0026
ampersandmonospace;FF06
ampersandsmall;F726
amsquare;33C2
anbopomofo;3122
angbopomofo;3124
angkhankhuthai;0E5A
angle;2220
anglebracketleft;3008
anglebracketleftvertical;FE3F
anglebracketright;3009
anglebracketrightvertical;FE40
angleleft;2329
angleright;232A
angstrom;212B
anoteleia;0387
anudattadeva;0952
anusvarabengali;0982
anusvaradeva;0902
anusvaragujarati;0A82
aogonek;0105
apaatosquare;3300
aparen;249C
apostrophearmenian;055A
apostrophemod;02BC
apple;F8FF
approaches;2250
approxequal;2248
approxequalorimage;2252
approximatelyequal;2245
araeaekorean;318E
araeakorean;318D
arc;2312
arighthalfring;1E9A
aring;00E5
aringacute;01FB
aringbelow;1E01
arrowboth;2194
arrowdashdown;21E3
arrowdashleft;21E0
arrowdashright;21E2
arrowdashup;21E1
arrowdblboth;21D4
arrowdbldown;21D3
arrowdblleft;21D0
arrowdblright;21D2
arrowdblup;21D1
arrowdown;2193
arrowdownleft;2199
arrowdownright;2198
arrowdownwhite;21E9
arrowheaddownmod;02C5
arrowheadleftmod;02C2
arrowheadrightmod;02C3
arrowheadupmod;02C4
arrowhorizex;F8E7
arrowleft;2190
arrowleftdbl;21D0
arrowleftdblstroke;21CD
arrowleftoverright;21C6
arrowleftwhite;21E6
arrowright;2192
arrowrightdblstroke;21CF
arrowrightheavy;279E
arrowrightoverleft;21C4
arrowrightwhite;21E8
arrowtableft;21E4
arrowtabright;21E5
arrowup;2191
arrowupdn;2195
arrowupdnbse;21A8
arrowupdownbase;21A8
arrowupleft;2196
arrowupleftofdown;21C5
arrowupright;2197
arrowupwhite;21E7
arrowvertex;F8E6
asciicircum;005E
asciicircummonospace;FF3E
asciitilde;007E
asciitildemonospace;FF5E
ascript;0251
ascriptturned;0252
asmallhiragana;3041
asmallkatakana;30A1
asmallkatakanahalfwidth;FF67
asterisk;002A
asteriskaltonearabic;066D
asteriskarabic;066D
asteriskmath;2217
asteriskmonospace;FF0A
asterisksmall;FE61
asterism;2042
asuperior;F6E9
asymptoticallyequal;2243
at;0040
atilde;00E3
atmonospace;FF20
atsmall;FE6B
aturned;0250
aubengali;0994
aubopomofo;3120
audeva;0914
augujarati;0A94
augurmukhi;0A14
aulengthmarkbengali;09D7
aumatragurmukhi;0A4C
auvowelsignbengali;09CC
auvowelsigndeva;094C
auvowelsigngujarati;0ACC
avagrahadeva;093D
aybarmenian;0561
ayin;05E2
ayinaltonehebrew;FB20
ayinhebrew;05E2
b;0062
babengali;09AC
backslash;005C
backslashmonospace;FF3C
badeva;092C
bagujarati;0AAC
bagurmukhi;0A2C
bahiragana;3070
bahtthai;0E3F
bakatakana;30D0
bar;007C
barmonospace;FF5C
bbopomofo;3105
bcircle;24D1
bdotaccent;1E03
bdotbelow;1E05
beamedsixteenthnotes;266C
because;2235
becyrillic;0431
beharabic;0628
behfinalarabic;FE90
behinitialarabic;FE91
behiragana;3079
behmedialarabic;FE92
behmeeminitialarabic;FC9F
behmeemisolatedarabic;FC08
behnoonfinalarabic;FC6D
bekatakana;30D9
benarmenian;0562
bet;05D1
beta;03B2
betasymbolgreek;03D0
betdagesh;FB31
betdageshhebrew;FB31
bethebrew;05D1
betrafehebrew;FB4C
bhabengali;09AD
bhadeva;092D
bhagujarati;0AAD
bhagurmukhi;0A2D
bhook;0253
bihiragana;3073
bikatakana;30D3
bilabialclick;0298
bindigurmukhi;0A02
birusquare;3331
blackcircle;25CF
blackdiamond;25C6
blackdownpointingtriangle;25BC
blackleftpointingpointer;25C4
blackleftpointingtriangle;25C0
blacklenticularbracketleft;3010
blacklenticularbracketleftvertical;FE3B
blacklenticularbracketright;3011
blacklenticularbracketrightvertical;FE3C
blacklowerlefttriangle;25E3
blacklowerrighttriangle;25E2
blackrectangle;25AC
blackrightpointingpointer;25BA
blackrightpointingtriangle;25B6
blacksmallsquare;25AA
blacksmilingface;263B
blacksquare;25A0
blackstar;2605
blackupperlefttriangle;25E4
blackupperrighttriangle;25E5
blackuppointingsmalltriangle;25B4
blackuppointingtriangle;25B2
blank;2423
blinebelow;1E07
block;2588
bmonospace;FF42
bobaimaithai;0E1A
bohiragana;307C
bokatakana;30DC
bparen;249D
bqsquare;33C3
braceex;F8F4
braceleft;007B
braceleftbt;F8F3
braceleftmid;F8F2
braceleftmonospace;FF5B
braceleftsmall;FE5B
bracelefttp;F8F1
braceleftvertical;FE37
braceright;007D
bracerightbt;F8FE
bracerightmid;F8FD
bracerightmonospace;FF5D
bracerightsmall;FE5C
bracerighttp;F8FC
bracerightvertical;FE38
bracketleft;005B
bracketleftbt;F8F0
bracketleftex;F8EF
bracketleftmonospace;FF3B
bracketlefttp;F8EE
bracketright;005D
bracketrightbt;F8FB
bracketrightex;F8FA
bracketrightmonospace;FF3D
bracketrighttp;F8F9
breve;02D8
brevebelowcmb;032E
brevecmb;0306
breveinvertedbelowcmb;032F
breveinvertedcmb;0311
breveinverteddoublecmb;0361
bridgebelowcmb;032A
bridgeinvertedbelowcmb;033A
brokenbar;00A6
bstroke;0180
bsuperior;F6EA
btopbar;0183
buhiragana;3076
bukatakana;30D6
bullet;2022
bulletinverse;25D8
bulletoperator;2219
bullseye;25CE
c;0063
caarmenian;056E
cabengali;099A
cacute;0107
cadeva;091A
cagujarati;0A9A
cagurmukhi;0A1A
calsquare;3388
candrabindubengali;0981
candrabinducmb;0310
candrabindudeva;0901
candrabindugujarati;0A81
capslock;21EA
careof;2105
caron;02C7
caronbelowcmb;032C
caroncmb;030C
carriagereturn;21B5
cbopomofo;3118
ccaron;010D
ccedilla;00E7
ccedillaacute;1E09
ccircle;24D2
ccircumflex;0109
ccurl;0255
cdot;010B
cdotaccent;010B
cdsquare;33C5
cedilla;00B8
cedillacmb;0327
cent;00A2
centigrade;2103
centinferior;F6DF
centmonospace;FFE0
centoldstyle;F7A2
centsuperior;F6E0
chaarmenian;0579
chabengali;099B
chadeva;091B
chagujarati;0A9B
chagurmukhi;0A1B
chbopomofo;3114
cheabkhasiancyrillic;04BD
checkmark;2713
checyrillic;0447
chedescenderabkhasiancyrillic;04BF
chedescendercyrillic;04B7
chedieresiscyrillic;04F5
cheharmenian;0573
chekhakassiancyrillic;04CC
cheverticalstrokecyrillic;04B9
chi;03C7
chieuchacirclekorean;3277
chieuchaparenkorean;3217
chieuchcirclekorean;3269
chieuchkorean;314A
chieuchparenkorean;3209
chochangthai;0E0A
chochanthai;0E08
chochingthai;0E09
chochoethai;0E0C
chook;0188
cieucacirclekorean;3276
cieucaparenkorean;3216
cieuccirclekorean;3268
cieuckorean;3148
cieucparenkorean;3208
cieucuparenkorean;321C
circle;25CB
circlemultiply;2297
circleot;2299
circleplus;2295
circlepostalmark;3036
circlewithlefthalfblack;25D0
circlewithrighthalfblack;25D1
circumflex;02C6
circumflexbelowcmb;032D
circumflexcmb;0302
clear;2327
clickalveolar;01C2
clickdental;01C0
clicklateral;01C1
clickretroflex;01C3
club;2663
clubsuitblack;2663
clubsuitwhite;2667
cmcubedsquare;33A4
cmonospace;FF43
cmsquaredsquare;33A0
coarmenian;0581
colon;003A
colonmonetary;20A1
colonmonospace;FF1A
colonsign;20A1
colonsmall;FE55
colontriangularhalfmod;02D1
colontriangularmod;02D0
comma;002C
commaabovecmb;0313
commaaboverightcmb;0315
commaaccent;F6C3
commaarabic;060C
commaarmenian;055D
commainferior;F6E1
commamonospace;FF0C
commareversedabovecmb;0314
commareversedmod;02BD
commasmall;FE50
commasuperior;F6E2
commaturnedabovecmb;0312
commaturnedmod;02BB
compass;263C
congruent;2245
contourintegral;222E
control;2303
controlACK;0006
controlBEL;0007
controlBS;0008
controlCAN;0018
controlCR;000D
controlDC1;0011
controlDC2;0012
controlDC3;0013
controlDC4;0014
controlDEL;007F
controlDLE;0010
controlEM;0019
controlENQ;0005
controlEOT;0004
controlESC;001B
controlETB;0017
controlETX;0003
controlFF;000C
controlFS;001C
controlGS;001D
controlHT;0009
controlLF;000A
controlNAK;0015
controlRS;001E
controlSI;000F
controlSO;000E
controlSOT;0002
controlSTX;0001
controlSUB;001A
controlSYN;0016
controlUS;001F
controlVT;000B
copyright;00A9
copyrightsans;F8E9
copyrightserif;F6D9
cornerbracketleft;300C
cornerbracketlefthalfwidth;FF62
cornerbracketleftvertical;FE41
cornerbracketright;300D
cornerbracketrighthalfwidth;FF63
cornerbracketrightvertical;FE42
corporationsquare;337F
cosquare;33C7
coverkgsquare;33C6
cparen;249E
cruzeiro;20A2
cstretched;0297
curlyand;22CF
curlyor;22CE
currency;00A4
cyrBreve;F6D1
cyrFlex;F6D2
cyrbreve;F6D4
cyrflex;F6D5
d;0064
daarmenian;0564
dabengali;09A6
dadarabic;0636
dadeva;0926
dadfinalarabic;FEBE
dadinitialarabic;FEBF
dadmedialarabic;FEC0
dagesh;05BC
dageshhebrew;05BC
dagger;2020
daggerdbl;2021
dagujarati;0AA6
dagurmukhi;0A26
dahiragana;3060
dakatakana;30C0
dalarabic;062F
dalet;05D3
daletdagesh;FB33
daletdageshhebrew;FB33
dalethatafpatah;05D3 05B2
dalethatafpatahhebrew;05D3 05B2
dalethatafsegol;05D3 05B1
dalethatafsegolhebrew;05D3 05B1
dalethebrew;05D3
dalethiriq;05D3 05B4
dalethiriqhebrew;05D3 05B4
daletholam;05D3 05B9
daletholamhebrew;05D3 05B9
daletpatah;05D3 05B7
daletpatahhebrew;05D3 05B7
daletqamats;05D3 05B8
daletqamatshebrew;05D3 05B8
daletqubuts;05D3 05BB
daletqubutshebrew;05D3 05BB
daletsegol;05D3 05B6
daletsegolhebrew;05D3 05B6
daletsheva;05D3 05B0
daletshevahebrew;05D3 05B0
dalettsere;05D3 05B5
dalettserehebrew;05D3 05B5
dalfinalarabic;FEAA
dammaarabic;064F
dammalowarabic;064F
dammatanaltonearabic;064C
dammatanarabic;064C
danda;0964
dargahebrew;05A7
dargalefthebrew;05A7
dasiapneumatacyrilliccmb;0485
dblGrave;F6D3
dblanglebracketleft;300A
dblanglebracketleftvertical;FE3D
dblanglebracketright;300B
dblanglebracketrightvertical;FE3E
dblarchinvertedbelowcmb;032B
dblarrowleft;21D4
dblarrowright;21D2
dbldanda;0965
dblgrave;F6D6
dblgravecmb;030F
dblintegral;222C
dbllowline;2017
dbllowlinecmb;0333
dbloverlinecmb;033F
dblprimemod;02BA
dblverticalbar;2016
dblverticallineabovecmb;030E
dbopomofo;3109
dbsquare;33C8
dcaron;010F
dcedilla;1E11
dcircle;24D3
dcircumflexbelow;1E13
dcroat;0111
ddabengali;09A1
ddadeva;0921
ddagujarati;0AA1
ddagurmukhi;0A21
ddalarabic;0688
ddalfinalarabic;FB89
dddhadeva;095C
ddhabengali;09A2
ddhadeva;0922
ddhagujarati;0AA2
ddhagurmukhi;0A22
ddotaccent;1E0B
ddotbelow;1E0D
decimalseparatorarabic;066B
decimalseparatorpersian;066B
decyrillic;0434
degree;00B0
dehihebrew;05AD
dehiragana;3067
deicoptic;03EF
dekatakana;30C7
deleteleft;232B
deleteright;2326
delta;03B4
deltaturned;018D
denominatorminusonenumeratorbengali;09F8
dezh;02A4
dhabengali;09A7
dhadeva;0927
dhagujarati;0AA7
dhagurmukhi;0A27
dhook;0257
dialytikatonos;0385
dialytikatonoscmb;0344
diamond;2666
diamondsuitwhite;2662
dieresis;00A8
dieresisacute;F6D7
dieresisbelowcmb;0324
dieresiscmb;0308
dieresisgrave;F6D8
dieresistonos;0385
dihiragana;3062
dikatakana;30C2
dittomark;3003
divide;00F7
divides;2223
divisionslash;2215
djecyrillic;0452
dkshade;2593
dlinebelow;1E0F
dlsquare;3397
dmacron;0111
dmonospace;FF44
dnblock;2584
dochadathai;0E0E
dodekthai;0E14
dohiragana;3069
dokatakana;30C9
dollar;0024
dollarinferior;F6E3
dollarmonospace;FF04
dollaroldstyle;F724
dollarsmall;FE69
dollarsuperior;F6E4
dong;20AB
dorusquare;3326
dotaccent;02D9
dotaccentcmb;0307
dotbelowcmb;0323
dotbelowcomb;0323
dotkatakana;30FB
dotlessi;0131
dotlessj;F6BE
dotlessjstrokehook;0284
dotmath;22C5
dottedcircle;25CC
doubleyodpatah;FB1F
doubleyodpatahhebrew;FB1F
downtackbelowcmb;031E
downtackmod;02D5
dparen;249F
dsuperior;F6EB
dtail;0256
dtopbar;018C
duhiragana;3065
dukatakana;30C5
dz;01F3
dzaltone;02A3
dzcaron;01C6
dzcurl;02A5
dzeabkhasiancyrillic;04E1
dzecyrillic;0455
dzhecyrillic;045F
e;0065
eacute;00E9
earth;2641
ebengali;098F
ebopomofo;311C
ebreve;0115
ecandradeva;090D
ecandragujarati;0A8D
ecandravowelsigndeva;0945
ecandravowelsigngujarati;0AC5
ecaron;011B
ecedillabreve;1E1D
echarmenian;0565
echyiwnarmenian;0587
ecircle;24D4
ecircumflex;00EA
ecircumflexacute;1EBF
ecircumflexbelow;1E19
ecircumflexdotbelow;1EC7
ecircumflexgrave;1EC1
ecircumflexhookabove;1EC3
ecircumflextilde;1EC5
ecyrillic;0454
edblgrave;0205
edeva;090F
edieresis;00EB
edot;0117
edotaccent;0117
edotbelow;1EB9
eegurmukhi;0A0F
eematragurmukhi;0A47
efcyrillic;0444
egrave;00E8
egujarati;0A8F
eharmenian;0567
ehbopomofo;311D
ehiragana;3048
ehookabove;1EBB
eibopomofo;311F
eight;0038
eightarabic;0668
eightbengali;09EE
eightcircle;2467
eightcircleinversesansserif;2791
eightdeva;096E
eighteencircle;2471
eighteenparen;2485
eighteenperiod;2499
eightgujarati;0AEE
eightgurmukhi;0A6E
eighthackarabic;0668
eighthangzhou;3028
eighthnotebeamed;266B
eightideographicparen;3227
eightinferior;2088
eightmonospace;FF18
eightoldstyle;F738
eightparen;247B
eightperiod;248F
eightpersian;06F8
eightroman;2177
eightsuperior;2078
eightthai;0E58
einvertedbreve;0207
eiotifiedcyrillic;0465
ekatakana;30A8
ekatakanahalfwidth;FF74
ekonkargurmukhi;0A74
ekorean;3154
elcyrillic;043B
element;2208
elevencircle;246A
elevenparen;247E
elevenperiod;2492
elevenroman;217A
ellipsis;2026
ellipsisvertical;22EE
emacron;0113
emacronacute;1E17
emacrongrave;1E15
emcyrillic;043C
emdash;2014
emdashvertical;FE31
emonospace;FF45
emphasismarkarmenian;055B
emptyset;2205
enbopomofo;3123
encyrillic;043D
endash;2013
endashvertical;FE32
endescendercyrillic;04A3
eng;014B
engbopomofo;3125
enghecyrillic;04A5
enhookcyrillic;04C8
enspace;2002
eogonek;0119
eokorean;3153
eopen;025B
eopenclosed;029A
eopenreversed;025C
eopenreversedclosed;025E
eopenreversedhook;025D
eparen;24A0
epsilon;03B5
epsilontonos;03AD
equal;003D
equalmonospace;FF1D
equalsmall;FE66
equalsuperior;207C
equivalence;2261
erbopomofo;3126
ercyrillic;0440
ereversed;0258
ereversedcyrillic;044D
escyrillic;0441
esdescendercyrillic;04AB
esh;0283
eshcurl;0286
eshortdeva;090E
eshortvowelsigndeva;0946
eshreversedloop;01AA
eshsquatreversed;0285
esmallhiragana;3047
esmallkatakana;30A7
esmallkatakanahalfwidth;FF6A
estimated;212E
esuperior;F6EC
eta;03B7
etarmenian;0568
etatonos;03AE
eth;00F0
etilde;1EBD
etildebelow;1E1B
etnahtafoukhhebrew;0591
etnahtafoukhlefthebrew;0591
etnahtahebrew;0591
etnahtalefthebrew;0591
eturned;01DD
eukorean;3161
euro;20AC
evowelsignbengali;09C7
evowelsigndeva;0947
evowelsigngujarati;0AC7
exclam;0021
exclamarmenian;055C
exclamdbl;203C
exclamdown;00A1
exclamdownsmall;F7A1
exclammonospace;FF01
exclamsmall;F721
existential;2203
ezh;0292
ezhcaron;01EF
ezhcurl;0293
ezhreversed;01B9
ezhtail;01BA
f;0066
fadeva;095E
fagurmukhi;0A5E
fahrenheit;2109
fathaarabic;064E
fathalowarabic;064E
fathatanarabic;064B
fbopomofo;3108
fcircle;24D5
fdotaccent;1E1F
feharabic;0641
feharmenian;0586
fehfinalarabic;FED2
fehinitialarabic;FED3
fehmedialarabic;FED4
feicoptic;03E5
female;2640
ff;FB00
ffi;FB03
ffl;FB04
fi;FB01
fifteencircle;246E
fifteenparen;2482
fifteenperiod;2496
figuredash;2012
filledbox;25A0
filledrect;25AC
finalkaf;05DA
finalkafdagesh;FB3A
finalkafdageshhebrew;FB3A
finalkafhebrew;05DA
finalkafqamats;05DA 05B8
finalkafqamatshebrew;05DA 05B8
finalkafsheva;05DA 05B0
finalkafshevahebrew;05DA 05B0
finalmem;05DD
finalmemhebrew;05DD
finalnun;05DF
finalnunhebrew;05DF
finalpe;05E3
finalpehebrew;05E3
finaltsadi;05E5
finaltsadihebrew;05E5
firsttonechinese;02C9
fisheye;25C9
fitacyrillic;0473
five;0035
fivearabic;0665
fivebengali;09EB
fivecircle;2464
fivecircleinversesansserif;278E
fivedeva;096B
fiveeighths;215D
fivegujarati;0AEB
fivegurmukhi;0A6B
fivehackarabic;0665
fivehangzhou;3025
fiveideographicparen;3224
fiveinferior;2085
fivemonospace;FF15
fiveoldstyle;F735
fiveparen;2478
fiveperiod;248C
fivepersian;06F5
fiveroman;2174
fivesuperior;2075
fivethai;0E55
fl;FB02
florin;0192
fmonospace;FF46
fmsquare;3399
fofanthai;0E1F
fofathai;0E1D
fongmanthai;0E4F
forall;2200
four;0034
fourarabic;0664
fourbengali;09EA
fourcircle;2463
fourcircleinversesansserif;278D
fourdeva;096A
fourgujarati;0AEA
fourgurmukhi;0A6A
fourhackarabic;0664
fourhangzhou;3024
fourideographicparen;3223
fourinferior;2084
fourmonospace;FF14
fournumeratorbengali;09F7
fouroldstyle;F734
fourparen;2477
fourperiod;248B
fourpersian;06F4
fourroman;2173
foursuperior;2074
fourteencircle;246D
fourteenparen;2481
fourteenperiod;2495
fourthai;0E54
fourthtonechinese;02CB
fparen;24A1
fraction;2044
franc;20A3
g;0067
gabengali;0997
gacute;01F5
gadeva;0917
gafarabic;06AF
gaffinalarabic;FB93
gafinitialarabic;FB94
gafmedialarabic;FB95
gagujarati;0A97
gagurmukhi;0A17
gahiragana;304C
gakatakana;30AC
gamma;03B3
gammalatinsmall;0263
gammasuperior;02E0
gangiacoptic;03EB
gbopomofo;310D
gbreve;011F
gcaron;01E7
gcedilla;0123
gcircle;24D6
gcircumflex;011D
gcommaaccent;0123
gdot;0121
gdotaccent;0121
gecyrillic;0433
gehiragana;3052
gekatakana;30B2
geometricallyequal;2251
gereshaccenthebrew;059C
gereshhebrew;05F3
gereshmuqdamhebrew;059D
germandbls;00DF
gershayimaccenthebrew;059E
gershayimhebrew;05F4
getamark;3013
ghabengali;0998
ghadarmenian;0572
ghadeva;0918
ghagujarati;0A98
ghagurmukhi;0A18
ghainarabic;063A
ghainfinalarabic;FECE
ghaininitialarabic;FECF
ghainmedialarabic;FED0
ghemiddlehookcyrillic;0495
ghestrokecyrillic;0493
gheupturncyrillic;0491
ghhadeva;095A
ghhagurmukhi;0A5A
ghook;0260
ghzsquare;3393
gihiragana;304E
gikatakana;30AE
gimarmenian;0563
gimel;05D2
gimeldagesh;FB32
gimeldageshhebrew;FB32
gimelhebrew;05D2
gjecyrillic;0453
glottalinvertedstroke;01BE
glottalstop;0294
glottalstopinverted;0296
glottalstopmod;02C0
glottalstopreversed;0295
glottalstopreversedmod;02C1
glottalstopreversedsuperior;02E4
glottalstopstroke;02A1
glottalstopstrokereversed;02A2
gmacron;1E21
gmonospace;FF47
gohiragana;3054
gokatakana;30B4
gparen;24A2
gpasquare;33AC
gradient;2207
grave;0060
gravebelowcmb;0316
gravecmb;0300
gravecomb;0300
gravedeva;0953
gravelowmod;02CE
gravemonospace;FF40
gravetonecmb;0340
greater;003E
greaterequal;2265
greaterequalorless;22DB
greatermonospace;FF1E
greaterorequivalent;2273
greaterorless;2277
greateroverequal;2267
greatersmall;FE65
gscript;0261
gstroke;01E5
guhiragana;3050
guillemotleft;00AB
guillemotright;00BB
guilsinglleft;2039
guilsinglright;203A
gukatakana;30B0
guramusquare;3318
gysquare;33C9
h;0068
haabkhasiancyrillic;04A9
haaltonearabic;06C1
habengali;09B9
hadescendercyrillic;04B3
hadeva;0939
hagujarati;0AB9
hagurmukhi;0A39
haharabic;062D
hahfinalarabic;FEA2
hahinitialarabic;FEA3
hahiragana;306F
hahmedialarabic;FEA4
haitusquare;332A
hakatakana;30CF
hakatakanahalfwidth;FF8A
halantgurmukhi;0A4D
hamzaarabic;0621
hamzadammaarabic;0621 064F
hamzadammatanarabic;0621 064C
hamzafathaarabic;0621 064E
hamzafathatanarabic;0621 064B
hamzalowarabic;0621
hamzalowkasraarabic;0621 0650
hamzalowkasratanarabic;0621 064D
hamzasukunarabic;0621 0652
hangulfiller;3164
hardsigncyrillic;044A
harpoonleftbarbup;21BC
harpoonrightbarbup;21C0
hasquare;33CA
hatafpatah;05B2
hatafpatah16;05B2
hatafpatah23;05B2
hatafpatah2f;05B2
hatafpatahhebrew;05B2
hatafpatahnarrowhebrew;05B2
hatafpatahquarterhebrew;05B2
hatafpatahwidehebrew;05B2
hatafqamats;05B3
hatafqamats1b;05B3
hatafqamats28;05B3
hatafqamats34;05B3
hatafqamatshebrew;05B3
hatafqamatsnarrowhebrew;05B3
hatafqamatsquarterhebrew;05B3
hatafqamatswidehebrew;05B3
hatafsegol;05B1
hatafsegol17;05B1
hatafsegol24;05B1
hatafsegol30;05B1
hatafsegolhebrew;05B1
hatafsegolnarrowhebrew;05B1
hatafsegolquarterhebrew;05B1
hatafsegolwidehebrew;05B1
hbar;0127
hbopomofo;310F
hbrevebelow;1E2B
hcedilla;1E29
hcircle;24D7
hcircumflex;0125
hdieresis;1E27
hdotaccent;1E23
hdotbelow;1E25
he;05D4
heart;2665
heartsuitblack;2665
heartsuitwhite;2661
hedagesh;FB34
hedageshhebrew;FB34
hehaltonearabic;06C1
heharabic;0647
hehebrew;05D4
hehfinalaltonearabic;FBA7
hehfinalalttwoarabic;FEEA
hehfinalarabic;FEEA
hehhamzaabovefinalarabic;FBA5
hehhamzaaboveisolatedarabic;FBA4
hehinitialaltonearabic;FBA8
hehinitialarabic;FEEB
hehiragana;3078
hehmedialaltonearabic;FBA9
hehmedialarabic;FEEC
heiseierasquare;337B
hekatakana;30D8
hekatakanahalfwidth;FF8D
hekutaarusquare;3336
henghook;0267
herutusquare;3339
het;05D7
hethebrew;05D7
hhook;0266
hhooksuperior;02B1
hieuhacirclekorean;327B
hieuhaparenkorean;321B
hieuhcirclekorean;326D
hieuhkorean;314E
hieuhparenkorean;320D
hihiragana;3072
hikatakana;30D2
hikatakanahalfwidth;FF8B
hiriq;05B4
hiriq14;05B4
hiriq21;05B4
hiriq2d;05B4
hiriqhebrew;05B4
hiriqnarrowhebrew;05B4
hiriqquarterhebrew;05B4
hiriqwidehebrew;05B4
hlinebelow;1E96
hmonospace;FF48
hoarmenian;0570
hohipthai;0E2B
hohiragana;307B
hokatakana;30DB
hokatakanahalfwidth;FF8E
holam;05B9
holam19;05B9
holam26;05B9
holam32;05B9
holamhebrew;05B9
holamnarrowhebrew;05B9
holamquarterhebrew;05B9
holamwidehebrew;05B9
honokhukthai;0E2E
hookabovecomb;0309
hookcmb;0309
hookpalatalizedbelowcmb;0321
hookretroflexbelowcmb;0322
hoonsquare;3342
horicoptic;03E9
horizontalbar;2015
horncmb;031B
hotsprings;2668
house;2302
hparen;24A3
hsuperior;02B0
hturned;0265
huhiragana;3075
huiitosquare;3333
hukatakana;30D5
hukatakanahalfwidth;FF8C
hungarumlaut;02DD
hungarumlautcmb;030B
hv;0195
hyphen;002D
hypheninferior;F6E5
hyphenmonospace;FF0D
hyphensmall;FE63
hyphensuperior;F6E6
hyphentwo;2010
i;0069
iacute;00ED
iacyrillic;044F
ibengali;0987
ibopomofo;3127
ibreve;012D
icaron;01D0
icircle;24D8
icircumflex;00EE
icyrillic;0456
idblgrave;0209
ideographearthcircle;328F
ideographfirecircle;328B
ideographicallianceparen;323F
ideographiccallparen;323A
ideographiccentrecircle;32A5
ideographicclose;3006
ideographiccomma;3001
ideographiccommaleft;FF64
ideographiccongratulationparen;3237
ideographiccorrectcircle;32A3
ideographicearthparen;322F
ideographicenterpriseparen;323D
ideographicexcellentcircle;329D
ideographicfestivalparen;3240
ideographicfinancialcircle;3296
ideographicfinancialparen;3236
ideographicfireparen;322B
ideographichaveparen;3232
ideographichighcircle;32A4
ideographiciterationmark;3005
ideographiclaborcircle;3298
ideographiclaborparen;3238
ideographicleftcircle;32A7
ideographiclowcircle;32A6
ideographicmedicinecircle;32A9
ideographicmetalparen;322E
ideographicmoonparen;322A
ideographicnameparen;3234
ideographicperiod;3002
ideographicprintcircle;329E
ideographicreachparen;3243
ideographicrepresentparen;3239
ideographicresourceparen;323E
ideographicrightcircle;32A8
ideographicsecretcircle;3299
ideographicselfparen;3242
ideographicsocietyparen;3233
ideographicspace;3000
ideographicspecialparen;3235
ideographicstockparen;3231
ideographicstudyparen;323B
ideographicsunparen;3230
ideographicsuperviseparen;323C
ideographicwaterparen;322C
ideographicwoodparen;322D
ideographiczero;3007
ideographmetalcircle;328E
ideographmooncircle;328A
ideographnamecircle;3294
ideographsuncircle;3290
ideographwatercircle;328C
ideographwoodcircle;328D
ideva;0907
idieresis;00EF
idieresisacute;1E2F
idieresiscyrillic;04E5
idotbelow;1ECB
iebrevecyrillic;04D7
iecyrillic;0435
ieungacirclekorean;3275
ieungaparenkorean;3215
ieungcirclekorean;3267
ieungkorean;3147
ieungparenkorean;3207
igrave;00EC
igujarati;0A87
igurmukhi;0A07
ihiragana;3044
ihookabove;1EC9
iibengali;0988
iicyrillic;0438
iideva;0908
iigujarati;0A88
iigurmukhi;0A08
iimatragurmukhi;0A40
iinvertedbreve;020B
iishortcyrillic;0439
iivowelsignbengali;09C0
iivowelsigndeva;0940
iivowelsigngujarati;0AC0
ij;0133
ikatakana;30A4
ikatakanahalfwidth;FF72
ikorean;3163
ilde;02DC
iluyhebrew;05AC
imacron;012B
imacroncyrillic;04E3
imageorapproximatelyequal;2253
imatragurmukhi;0A3F
imonospace;FF49
increment;2206
infinity;221E
iniarmenian;056B
integral;222B
integralbottom;2321
integralbt;2321
integralex;F8F5
integraltop;2320
integraltp;2320
intersection;2229
intisquare;3305
invbullet;25D8
invcircle;25D9
invsmileface;263B
iocyrillic;0451
iogonek;012F
iota;03B9
iotadieresis;03CA
iotadieresistonos;0390
iotalatin;0269
iotatonos;03AF
iparen;24A4
irigurmukhi;0A72
ismallhiragana;3043
ismallkatakana;30A3
ismallkatakanahalfwidth;FF68
issharbengali;09FA
istroke;0268
isuperior;F6ED
iterationhiragana;309D
iterationkatakana;30FD
itilde;0129
itildebelow;1E2D
iubopomofo;3129
iucyrillic;044E
ivowelsignbengali;09BF
ivowelsigndeva;093F
ivowelsigngujarati;0ABF
izhitsacyrillic;0475
izhitsadblgravecyrillic;0477
j;006A
jaarmenian;0571
jabengali;099C
jadeva;091C
jagujarati;0A9C
jagurmukhi;0A1C
jbopomofo;3110
jcaron;01F0
jcircle;24D9
jcircumflex;0135
jcrossedtail;029D
jdotlessstroke;025F
jecyrillic;0458
jeemarabic;062C
jeemfinalarabic;FE9E
jeeminitialarabic;FE9F
jeemmedialarabic;FEA0
jeharabic;0698
jehfinalarabic;FB8B
jhabengali;099D
jhadeva;091D
jhagujarati;0A9D
jhagurmukhi;0A1D
jheharmenian;057B
jis;3004
jmonospace;FF4A
jparen;24A5
jsuperior;02B2
k;006B
kabashkircyrillic;04A1
kabengali;0995
kacute;1E31
kacyrillic;043A
kadescendercyrillic;049B
kadeva;0915
kaf;05DB
kafarabic;0643
kafdagesh;FB3B
kafdageshhebrew;FB3B
kaffinalarabic;FEDA
kafhebrew;05DB
kafinitialarabic;FEDB
kafmedialarabic;FEDC
kafrafehebrew;FB4D
kagujarati;0A95
kagurmukhi;0A15
kahiragana;304B
kahookcyrillic;04C4
kakatakana;30AB
kakatakanahalfwidth;FF76
kappa;03BA
kappasymbolgreek;03F0
kapyeounmieumkorean;3171
kapyeounphieuphkorean;3184
kapyeounpieupkorean;3178
kapyeounssangpieupkorean;3179
karoriisquare;330D
kashidaautoarabic;0640
kashidaautonosidebearingarabic;0640
kasmallkatakana;30F5
kasquare;3384
kasraarabic;0650
kasratanarabic;064D
kastrokecyrillic;049F
katahiraprolongmarkhalfwidth;FF70
kaverticalstrokecyrillic;049D
kbopomofo;310E
kcalsquare;3389
kcaron;01E9
kcedilla;0137
kcircle;24DA
kcommaaccent;0137
kdotbelow;1E33
keharmenian;0584
kehiragana;3051
kekatakana;30B1
kekatakanahalfwidth;FF79
kenarmenian;056F
kesmallkatakana;30F6
kgreenlandic;0138
khabengali;0996
khacyrillic;0445
khadeva;0916
khagujarati;0A96
khagurmukhi;0A16
khaharabic;062E
khahfinalarabic;FEA6
khahinitialarabic;FEA7
khahmedialarabic;FEA8
kheicoptic;03E7
khhadeva;0959
khhagurmukhi;0A59
khieukhacirclekorean;3278
khieukhaparenkorean;3218
khieukhcirclekorean;326A
khieukhkorean;314B
khieukhparenkorean;320A
khokhaithai;0E02
khokhonthai;0E05
khokhuatthai;0E03
khokhwaithai;0E04
khomutthai;0E5B
khook;0199
khorakhangthai;0E06
khzsquare;3391
kihiragana;304D
kikatakana;30AD
kikatakanahalfwidth;FF77
kiroguramusquare;3315
kiromeetorusquare;3316
kirosquare;3314
kiyeokacirclekorean;326E
kiyeokaparenkorean;320E
kiyeokcirclekorean;3260
kiyeokkorean;3131
kiyeokparenkorean;3200
kiyeoksioskorean;3133
kjecyrillic;045C
klinebelow;1E35
klsquare;3398
kmcubedsquare;33A6
kmonospace;FF4B
kmsquaredsquare;33A2
kohiragana;3053
kohmsquare;33C0
kokaithai;0E01
kokatakana;30B3
kokatakanahalfwidth;FF7A
kooposquare;331E
koppacyrillic;0481
koreanstandardsymbol;327F
koroniscmb;0343
kparen;24A6
kpasquare;33AA
ksicyrillic;046F
ktsquare;33CF
kturned;029E
kuhiragana;304F
kukatakana;30AF
kukatakanahalfwidth;FF78
kvsquare;33B8
kwsquare;33BE
l;006C
labengali;09B2
lacute;013A
ladeva;0932
lagujarati;0AB2
lagurmukhi;0A32
lakkhangyaothai;0E45
lamaleffinalarabic;FEFC
lamalefhamzaabovefinalarabic;FEF8
lamalefhamzaaboveisolatedarabic;FEF7
lamalefhamzabelowfinalarabic;FEFA
lamalefhamzabelowisolatedarabic;FEF9
lamalefisolatedarabic;FEFB
lamalefmaddaabovefinalarabic;FEF6
lamalefmaddaaboveisolatedarabic;FEF5
lamarabic;0644
lambda;03BB
lambdastroke;019B
lamed;05DC
lameddagesh;FB3C
lameddageshhebrew;FB3C
lamedhebrew;05DC
lamedholam;05DC 05B9
lamedholamdagesh;05DC 05B9 05BC
lamedholamdageshhebrew;05DC 05B9 05BC
lamedholamhebrew;05DC 05B9
lamfinalarabic;FEDE
lamhahinitialarabic;FCCA
laminitialarabic;FEDF
lamjeeminitialarabic;FCC9
lamkhahinitialarabic;FCCB
lamlamhehisolatedarabic;FDF2
lammedialarabic;FEE0
lammeemhahinitialarabic;FD88
lammeeminitialarabic;FCCC
lammeemjeeminitialarabic;FEDF FEE4 FEA0
lammeemkhahinitialarabic;FEDF FEE4 FEA8
largecircle;25EF
lbar;019A
lbelt;026C
lbopomofo;310C
lcaron;013E
lcedilla;013C
lcircle;24DB
lcircumflexbelow;1E3D
lcommaaccent;013C
ldot;0140
ldotaccent;0140
ldotbelow;1E37
ldotbelowmacron;1E39
leftangleabovecmb;031A
lefttackbelowcmb;0318
less;003C
lessequal;2264
lessequalorgreater;22DA
lessmonospace;FF1C
lessorequivalent;2272
lessorgreater;2276
lessoverequal;2266
lesssmall;FE64
lezh;026E
lfblock;258C
lhookretroflex;026D
lira;20A4
liwnarmenian;056C
lj;01C9
ljecyrillic;0459
ll;F6C0
lladeva;0933
llagujarati;0AB3
llinebelow;1E3B
llladeva;0934
llvocalicbengali;09E1
llvocalicdeva;0961
llvocalicvowelsignbengali;09E3
llvocalicvowelsigndeva;0963
lmiddletilde;026B
lmonospace;FF4C
lmsquare;33D0
lochulathai;0E2C
logicaland;2227
logicalnot;00AC
logicalnotreversed;2310
logicalor;2228
lolingthai;0E25
longs;017F
lowlinecenterline;FE4E
lowlinecmb;0332
lowlinedashed;FE4D
lozenge;25CA
lparen;24A7
lslash;0142
lsquare;2113
lsuperior;F6EE
ltshade;2591
luthai;0E26
lvocalicbengali;098C
lvocalicdeva;090C
lvocalicvowelsignbengali;09E2
lvocalicvowelsigndeva;0962
lxsquare;33D3
m;006D
mabengali;09AE
macron;00AF
macronbelowcmb;0331
macroncmb;0304
macronlowmod;02CD
macronmonospace;FFE3
macute;1E3F
madeva;092E
magujarati;0AAE
magurmukhi;0A2E
mahapakhhebrew;05A4
mahapakhlefthebrew;05A4
mahiragana;307E
maichattawalowleftthai;F895
maichattawalowrightthai;F894
maichattawathai;0E4B
maichattawaupperleftthai;F893
maieklowleftthai;F88C
maieklowrightthai;F88B
maiekthai;0E48
maiekupperleftthai;F88A
maihanakatleftthai;F884
maihanakatthai;0E31
maitaikhuleftthai;F889
maitaikhuthai;0E47
maitholowleftthai;F88F
maitholowrightthai;F88E
maithothai;0E49
maithoupperleftthai;F88D
maitrilowleftthai;F892
maitrilowrightthai;F891
maitrithai;0E4A
maitriupperleftthai;F890
maiyamokthai;0E46
makatakana;30DE
makatakanahalfwidth;FF8F
male;2642
mansyonsquare;3347
maqafhebrew;05BE
mars;2642
masoracirclehebrew;05AF
masquare;3383
mbopomofo;3107
mbsquare;33D4
mcircle;24DC
mcubedsquare;33A5
mdotaccent;1E41
mdotbelow;1E43
meemarabic;0645
meemfinalarabic;FEE2
meeminitialarabic;FEE3
meemmedialarabic;FEE4
meemmeeminitialarabic;FCD1
meemmeemisolatedarabic;FC48
meetorusquare;334D
mehiragana;3081
meizierasquare;337E
mekatakana;30E1
mekatakanahalfwidth;FF92
mem;05DE
memdagesh;FB3E
memdageshhebrew;FB3E
memhebrew;05DE
menarmenian;0574
merkhahebrew;05A5
merkhakefulahebrew;05A6
merkhakefulalefthebrew;05A6
merkhalefthebrew;05A5
mhook;0271
mhzsquare;3392
middledotkatakanahalfwidth;FF65
middot;00B7
mieumacirclekorean;3272
mieumaparenkorean;3212
mieumcirclekorean;3264
mieumkorean;3141
mieumpansioskorean;3170
mieumparenkorean;3204
mieumpieupkorean;316E
mieumsioskorean;316F
mihiragana;307F
mikatakana;30DF
mikatakanahalfwidth;FF90
minus;2212
minusbelowcmb;0320
minuscircle;2296
minusmod;02D7
minusplus;2213
minute;2032
miribaarusquare;334A
mirisquare;3349
mlonglegturned;0270
mlsquare;3396
mmcubedsquare;33A3
mmonospace;FF4D
mmsquaredsquare;339F
mohiragana;3082
mohmsquare;33C1
mokatakana;30E2
mokatakanahalfwidth;FF93
molsquare;33D6
momathai;0E21
moverssquare;33A7
moverssquaredsquare;33A8
mparen;24A8
mpasquare;33AB
mssquare;33B3
msuperior;F6EF
mturned;026F
mu;00B5
mu1;00B5
muasquare;3382
muchgreater;226B
muchless;226A
mufsquare;338C
mugreek;03BC
mugsquare;338D
muhiragana;3080
mukatakana;30E0
mukatakanahalfwidth;FF91
mulsquare;3395
multiply;00D7
mumsquare;339B
munahhebrew;05A3
munahlefthebrew;05A3
musicalnote;266A
musicalnotedbl;266B
musicflatsign;266D
musicsharpsign;266F
mussquare;33B2
muvsquare;33B6
muwsquare;33BC
mvmegasquare;33B9
mvsquare;33B7
mwmegasquare;33BF
mwsquare;33BD
n;006E
nabengali;09A8
nabla;2207
nacute;0144
nadeva;0928
nagujarati;0AA8
nagurmukhi;0A28
nahiragana;306A
nakatakana;30CA
nakatakanahalfwidth;FF85
napostrophe;0149
nasquare;3381
nbopomofo;310B
nbspace;00A0
ncaron;0148
ncedilla;0146
ncircle;24DD
ncircumflexbelow;1E4B
ncommaaccent;0146
ndotaccent;1E45
ndotbelow;1E47
nehiragana;306D
nekatakana;30CD
nekatakanahalfwidth;FF88
newsheqelsign;20AA
nfsquare;338B
ngabengali;0999
ngadeva;0919
ngagujarati;0A99
ngagurmukhi;0A19
ngonguthai;0E07
nhiragana;3093
nhookleft;0272
nhookretroflex;0273
nieunacirclekorean;326F
nieunaparenkorean;320F
nieuncieuckorean;3135
nieuncirclekorean;3261
nieunhieuhkorean;3136
nieunkorean;3134
nieunpansioskorean;3168
nieunparenkorean;3201
nieunsioskorean;3167
nieuntikeutkorean;3166
nihiragana;306B
nikatakana;30CB
nikatakanahalfwidth;FF86
nikhahitleftthai;F899
nikhahitthai;0E4D
nine;0039
ninearabic;0669
ninebengali;09EF
ninecircle;2468
ninecircleinversesansserif;2792
ninedeva;096F
ninegujarati;0AEF
ninegurmukhi;0A6F
ninehackarabic;0669
ninehangzhou;3029
nineideographicparen;3228
nineinferior;2089
ninemonospace;FF19
nineoldstyle;F739
nineparen;247C
nineperiod;2490
ninepersian;06F9
nineroman;2178
ninesuperior;2079
nineteencircle;2472
nineteenparen;2486
nineteenperiod;249A
ninethai;0E59
nj;01CC
njecyrillic;045A
nkatakana;30F3
nkatakanahalfwidth;FF9D
nlegrightlong;019E
nlinebelow;1E49
nmonospace;FF4E
nmsquare;339A
nnabengali;09A3
nnadeva;0923
nnagujarati;0AA3
nnagurmukhi;0A23
nnnadeva;0929
nohiragana;306E
nokatakana;30CE
nokatakanahalfwidth;FF89
nonbreakingspace;00A0
nonenthai;0E13
nonuthai;0E19
noonarabic;0646
noonfinalarabic;FEE6
noonghunnaarabic;06BA
noonghunnafinalarabic;FB9F
noonhehinitialarabic;FEE7 FEEC
nooninitialarabic;FEE7
noonjeeminitialarabic;FCD2
noonjeemisolatedarabic;FC4B
noonmedialarabic;FEE8
noonmeeminitialarabic;FCD5
noonmeemisolatedarabic;FC4E
noonnoonfinalarabic;FC8D
notcontains;220C
notelement;2209
notelementof;2209
notequal;2260
notgreater;226F
notgreaternorequal;2271
notgreaternorless;2279
notidentical;2262
notless;226E
notlessnorequal;2270
notparallel;2226
notprecedes;2280
notsubset;2284
notsucceeds;2281
notsuperset;2285
nowarmenian;0576
nparen;24A9
nssquare;33B1
nsuperior;207F
ntilde;00F1
nu;03BD
nuhiragana;306C
nukatakana;30CC
nukatakanahalfwidth;FF87
nuktabengali;09BC
nuktadeva;093C
nuktagujarati;0ABC
nuktagurmukhi;0A3C
numbersign;0023
numbersignmonospace;FF03
numbersignsmall;FE5F
numeralsigngreek;0374
numeralsignlowergreek;0375
numero;2116
nun;05E0
nundagesh;FB40
nundageshhebrew;FB40
nunhebrew;05E0
nvsquare;33B5
nwsquare;33BB
nyabengali;099E
nyadeva;091E
nyagujarati;0A9E
nyagurmukhi;0A1E
o;006F
oacute;00F3
oangthai;0E2D
obarred;0275
obarredcyrillic;04E9
obarreddieresiscyrillic;04EB
obengali;0993
obopomofo;311B
obreve;014F
ocandradeva;0911
ocandragujarati;0A91
ocandravowelsigndeva;0949
ocandravowelsigngujarati;0AC9
ocaron;01D2
ocircle;24DE
ocircumflex;00F4
ocircumflexacute;1ED1
ocircumflexdotbelow;1ED9
ocircumflexgrave;1ED3
ocircumflexhookabove;1ED5
ocircumflextilde;1ED7
ocyrillic;043E
odblacute;0151
odblgrave;020D
odeva;0913
odieresis;00F6
odieresiscyrillic;04E7
odotbelow;1ECD
oe;0153
oekorean;315A
ogonek;02DB
ogonekcmb;0328
ograve;00F2
ogujarati;0A93
oharmenian;0585
ohiragana;304A
ohookabove;1ECF
ohorn;01A1
ohornacute;1EDB
ohorndotbelow;1EE3
ohorngrave;1EDD
ohornhookabove;1EDF
ohorntilde;1EE1
ohungarumlaut;0151
oi;01A3
oinvertedbreve;020F
okatakana;30AA
okatakanahalfwidth;FF75
okorean;3157
olehebrew;05AB
omacron;014D
omacronacute;1E53
omacrongrave;1E51
omdeva;0950
omega;03C9
omega1;03D6
omegacyrillic;0461
omegalatinclosed;0277
omegaroundcyrillic;047B
omegatitlocyrillic;047D
omegatonos;03CE
omgujarati;0AD0
omicron;03BF
omicrontonos;03CC
omonospace;FF4F
one;0031
onearabic;0661
onebengali;09E7
onecircle;2460
onecircleinversesansserif;278A
onedeva;0967
onedotenleader;2024
oneeighth;215B
onefitted;F6DC
onegujarati;0AE7
onegurmukhi;0A67
onehackarabic;0661
onehalf;00BD
onehangzhou;3021
oneideographicparen;3220
oneinferior;2081
onemonospace;FF11
onenumeratorbengali;09F4
oneoldstyle;F731
oneparen;2474
oneperiod;2488
onepersian;06F1
onequarter;00BC
oneroman;2170
onesuperior;00B9
onethai;0E51
onethird;2153
oogonek;01EB
oogonekmacron;01ED
oogurmukhi;0A13
oomatragurmukhi;0A4B
oopen;0254
oparen;24AA
openbullet;25E6
option;2325
ordfeminine;00AA
ordmasculine;00BA
orthogonal;221F
oshortdeva;0912
oshortvowelsigndeva;094A
oslash;00F8
oslashacute;01FF
osmallhiragana;3049
osmallkatakana;30A9
osmallkatakanahalfwidth;FF6B
ostrokeacute;01FF
osuperior;F6F0
otcyrillic;047F
otilde;00F5
otildeacute;1E4D
otildedieresis;1E4F
oubopomofo;3121
overline;203E
overlinecenterline;FE4A
overlinecmb;0305
overlinedashed;FE49
overlinedblwavy;FE4C
overlinewavy;FE4B
overscore;00AF
ovowelsignbengali;09CB
ovowelsigndeva;094B
ovowelsigngujarati;0ACB
p;0070
paampssquare;3380
paasentosquare;332B
pabengali;09AA
pacute;1E55
padeva;092A
pagedown;21DF
pageup;21DE
pagujarati;0AAA
pagurmukhi;0A2A
pahiragana;3071
paiyannoithai;0E2F
pakatakana;30D1
palatalizationcyrilliccmb;0484
palochkacyrillic;04C0
pansioskorean;317F
paragraph;00B6
parallel;2225
parenleft;0028
parenleftaltonearabic;FD3E
parenleftbt;F8ED
parenleftex;F8EC
parenleftinferior;208D
parenleftmonospace;FF08
parenleftsmall;FE59
parenleftsuperior;207D
parenlefttp;F8EB
parenleftvertical;FE35
parenright;0029
parenrightaltonearabic;FD3F
parenrightbt;F8F8
parenrightex;F8F7
parenrightinferior;208E
parenrightmonospace;FF09
parenrightsmall;FE5A
parenrightsuperior;207E
parenrighttp;F8F6
parenrightvertical;FE36
partialdiff;2202
paseqhebrew;05C0
pashtahebrew;0599
pasquare;33A9
patah;05B7
patah11;05B7
patah1d;05B7
patah2a;05B7
patahhebrew;05B7
patahnarrowhebrew;05B7
patahquarterhebrew;05B7
patahwidehebrew;05B7
pazerhebrew;05A1
pbopomofo;3106
pcircle;24DF
pdotaccent;1E57
pe;05E4
pecyrillic;043F
pedagesh;FB44
pedageshhebrew;FB44
peezisquare;333B
pefinaldageshhebrew;FB43
peharabic;067E
peharmenian;057A
pehebrew;05E4
pehfinalarabic;FB57
pehinitialarabic;FB58
pehiragana;307A
pehmedialarabic;FB59
pekatakana;30DA
pemiddlehookcyrillic;04A7
perafehebrew;FB4E
percent;0025
percentarabic;066A
percentmonospace;FF05
percentsmall;FE6A
period;002E
periodarmenian;0589
periodcentered;00B7
periodhalfwidth;FF61
periodinferior;F6E7
periodmonospace;FF0E
periodsmall;FE52
periodsuperior;F6E8
perispomenigreekcmb;0342
perpendicular;22A5
perthousand;2030
peseta;20A7
pfsquare;338A
phabengali;09AB
phadeva;092B
phagujarati;0AAB
phagurmukhi;0A2B
phi;03C6
phi1;03D5
phieuphacirclekorean;327A
phieuphaparenkorean;321A
phieuphcirclekorean;326C
phieuphkorean;314D
phieuphparenkorean;320C
philatin;0278
phinthuthai;0E3A
phisymbolgreek;03D5
phook;01A5
phophanthai;0E1E
phophungthai;0E1C
phosamphaothai;0E20
pi;03C0
pieupacirclekorean;3273
pieupaparenkorean;3213
pieupcieuckorean;3176
pieupcirclekorean;3265
pieupkiyeokkorean;3172
pieupkorean;3142
pieupparenkorean;3205
pieupsioskiyeokkorean;3174
pieupsioskorean;3144
pieupsiostikeutkorean;3175
pieupthieuthkorean;3177
pieuptikeutkorean;3173
pihiragana;3074
pikatakana;30D4
pisymbolgreek;03D6
piwrarmenian;0583
plus;002B
plusbelowcmb;031F
pluscircle;2295
plusminus;00B1
plusmod;02D6
plusmonospace;FF0B
plussmall;FE62
plussuperior;207A
pmonospace;FF50
pmsquare;33D8
pohiragana;307D
pointingindexdownwhite;261F
pointingindexleftwhite;261C
pointingindexrightwhite;261E
pointingindexupwhite;261D
pokatakana;30DD
poplathai;0E1B
postalmark;3012
postalmarkface;3020
pparen;24AB
precedes;227A
prescription;211E
primemod;02B9
primereversed;2035
product;220F
projective;2305
prolongedkana;30FC
propellor;2318
propersubset;2282
propersuperset;2283
proportion;2237
proportional;221D
psi;03C8
psicyrillic;0471
psilipneumatacyrilliccmb;0486
pssquare;33B0
puhiragana;3077
pukatakana;30D7
pvsquare;33B4
pwsquare;33BA
q;0071
qadeva;0958
qadmahebrew;05A8
qafarabic;0642
qaffinalarabic;FED6
qafinitialarabic;FED7
qafmedialarabic;FED8
qamats;05B8
qamats10;05B8
qamats1a;05B8
qamats1c;05B8
qamats27;05B8
qamats29;05B8
qamats33;05B8
qamatsde;05B8
qamatshebrew;05B8
qamatsnarrowhebrew;05B8
qamatsqatanhebrew;05B8
qamatsqatannarrowhebrew;05B8
qamatsqatanquarterhebrew;05B8
qamatsqatanwidehebrew;05B8
qamatsquarterhebrew;05B8
qamatswidehebrew;05B8
qarneyparahebrew;059F
qbopomofo;3111
qcircle;24E0
qhook;02A0
qmonospace;FF51
qof;05E7
qofdagesh;FB47
qofdageshhebrew;FB47
qofhatafpatah;05E7 05B2
qofhatafpatahhebrew;05E7 05B2
qofhatafsegol;05E7 05B1
qofhatafsegolhebrew;05E7 05B1
qofhebrew;05E7
qofhiriq;05E7 05B4
qofhiriqhebrew;05E7 05B4
qofholam;05E7 05B9
qofholamhebrew;05E7 05B9
qofpatah;05E7 05B7
qofpatahhebrew;05E7 05B7
qofqamats;05E7 05B8
qofqamatshebrew;05E7 05B8
qofqubuts;05E7 05BB
qofqubutshebrew;05E7 05BB
qofsegol;05E7 05B6
qofsegolhebrew;05E7 05B6
qofsheva;05E7 05B0
qofshevahebrew;05E7 05B0
qoftsere;05E7 05B5
qoftserehebrew;05E7 05B5
qparen;24AC
quarternote;2669
qubuts;05BB
qubuts18;05BB
qubuts25;05BB
qubuts31;05BB
qubutshebrew;05BB
qubutsnarrowhebrew;05BB
qubutsquarterhebrew;05BB
qubutswidehebrew;05BB
question;003F
questionarabic;061F
questionarmenian;055E
questiondown;00BF
questiondownsmall;F7BF
questiongreek;037E
questionmonospace;FF1F
questionsmall;F73F
quotedbl;0022
quotedblbase;201E
quotedblleft;201C
quotedblmonospace;FF02
quotedblprime;301E
quotedblprimereversed;301D
quotedblright;201D
quoteleft;2018
quoteleftreversed;201B
quotereversed;201B
quoteright;2019
quoterightn;0149
quotesinglbase;201A
quotesingle;0027
quotesinglemonospace;FF07
r;0072
raarmenian;057C
rabengali;09B0
racute;0155
radeva;0930
radical;221A
radicalex;F8E5
radoverssquare;33AE
radoverssquaredsquare;33AF
radsquare;33AD
rafe;05BF
rafehebrew;05BF
ragujarati;0AB0
ragurmukhi;0A30
rahiragana;3089
rakatakana;30E9
rakatakanahalfwidth;FF97
ralowerdiagonalbengali;09F1
ramiddlediagonalbengali;09F0
ramshorn;0264
ratio;2236
rbopomofo;3116
rcaron;0159
rcedilla;0157
rcircle;24E1
rcommaaccent;0157
rdblgrave;0211
rdotaccent;1E59
rdotbelow;1E5B
rdotbelowmacron;1E5D
referencemark;203B
reflexsubset;2286
reflexsuperset;2287
registered;00AE
registersans;F8E8
registerserif;F6DA
reharabic;0631
reharmenian;0580
rehfinalarabic;FEAE
rehiragana;308C
rehyehaleflamarabic;0631 FEF3 FE8E 0644
rekatakana;30EC
rekatakanahalfwidth;FF9A
resh;05E8
reshdageshhebrew;FB48
reshhatafpatah;05E8 05B2
reshhatafpatahhebrew;05E8 05B2
reshhatafsegol;05E8 05B1
reshhatafsegolhebrew;05E8 05B1
reshhebrew;05E8
reshhiriq;05E8 05B4
reshhiriqhebrew;05E8 05B4
reshholam;05E8 05B9
reshholamhebrew;05E8 05B9
reshpatah;05E8 05B7
reshpatahhebrew;05E8 05B7
reshqamats;05E8 05B8
reshqamatshebrew;05E8 05B8
reshqubuts;05E8 05BB
reshqubutshebrew;05E8 05BB
reshsegol;05E8 05B6
reshsegolhebrew;05E8 05B6
reshsheva;05E8 05B0
reshshevahebrew;05E8 05B0
reshtsere;05E8 05B5
reshtserehebrew;05E8 05B5
reversedtilde;223D
reviahebrew;0597
reviamugrashhebrew;0597
revlogicalnot;2310
rfishhook;027E
rfishhookreversed;027F
rhabengali;09DD
rhadeva;095D
rho;03C1
rhook;027D
rhookturned;027B
rhookturnedsuperior;02B5
rhosymbolgreek;03F1
rhotichookmod;02DE
rieulacirclekorean;3271
rieulaparenkorean;3211
rieulcirclekorean;3263
rieulhieuhkorean;3140
rieulkiyeokkorean;313A
rieulkiyeoksioskorean;3169
rieulkorean;3139
rieulmieumkorean;313B
rieulpansioskorean;316C
rieulparenkorean;3203
rieulphieuphkorean;313F
rieulpieupkorean;313C
rieulpieupsioskorean;316B
rieulsioskorean;313D
rieulthieuthkorean;313E
rieultikeutkorean;316A
rieulyeorinhieuhkorean;316D
rightangle;221F
righttackbelowcmb;0319
righttriangle;22BF
rihiragana;308A
rikatakana;30EA
rikatakanahalfwidth;FF98
ring;02DA
ringbelowcmb;0325
ringcmb;030A
ringhalfleft;02BF
ringhalfleftarmenian;0559
ringhalfleftbelowcmb;031C
ringhalfleftcentered;02D3
ringhalfright;02BE
ringhalfrightbelowcmb;0339
ringhalfrightcentered;02D2
rinvertedbreve;0213
rittorusquare;3351
rlinebelow;1E5F
rlongleg;027C
rlonglegturned;027A
rmonospace;FF52
rohiragana;308D
rokatakana;30ED
rokatakanahalfwidth;FF9B
roruathai;0E23
rparen;24AD
rrabengali;09DC
rradeva;0931
rragurmukhi;0A5C
rreharabic;0691
rrehfinalarabic;FB8D
rrvocalicbengali;09E0
rrvocalicdeva;0960
rrvocalicgujarati;0AE0
rrvocalicvowelsignbengali;09C4
rrvocalicvowelsigndeva;0944
rrvocalicvowelsigngujarati;0AC4
rsuperior;F6F1
rtblock;2590
rturned;0279
rturnedsuperior;02B4
ruhiragana;308B
rukatakana;30EB
rukatakanahalfwidth;FF99
rupeemarkbengali;09F2
rupeesignbengali;09F3
rupiah;F6DD
ruthai;0E24
rvocalicbengali;098B
rvocalicdeva;090B
rvocalicgujarati;0A8B
rvocalicvowelsignbengali;09C3
rvocalicvowelsigndeva;0943
rvocalicvowelsigngujarati;0AC3
s;0073
sabengali;09B8
sacute;015B
sacutedotaccent;1E65
sadarabic;0635
sadeva;0938
sadfinalarabic;FEBA
sadinitialarabic;FEBB
sadmedialarabic;FEBC
sagujarati;0AB8
sagurmukhi;0A38
sahiragana;3055
sakatakana;30B5
sakatakanahalfwidth;FF7B
sallallahoualayhewasallamarabic;FDFA
samekh;05E1
samekhdagesh;FB41
samekhdageshhebrew;FB41
samekhhebrew;05E1
saraaathai;0E32
saraaethai;0E41
saraaimaimalaithai;0E44
saraaimaimuanthai;0E43
saraamthai;0E33
saraathai;0E30
saraethai;0E40
saraiileftthai;F886
saraiithai;0E35
saraileftthai;F885
saraithai;0E34
saraothai;0E42
saraueeleftthai;F888
saraueethai;0E37
saraueleftthai;F887
sarauethai;0E36
sarauthai;0E38
sarauuthai;0E39
sbopomofo;3119
scaron;0161
scarondotaccent;1E67
scedilla;015F
schwa;0259
schwacyrillic;04D9
schwadieresiscyrillic;04DB
schwahook;025A
scircle;24E2
scircumflex;015D
scommaaccent;0219
sdotaccent;1E61
sdotbelow;1E63
sdotbelowdotaccent;1E69
seagullbelowcmb;033C
second;2033
secondtonechinese;02CA
section;00A7
seenarabic;0633
seenfinalarabic;FEB2
seeninitialarabic;FEB3
seenmedialarabic;FEB4
segol;05B6
segol13;05B6
segol1f;05B6
segol2c;05B6
segolhebrew;05B6
segolnarrowhebrew;05B6
segolquarterhebrew;05B6
segoltahebrew;0592
segolwidehebrew;05B6
seharmenian;057D
sehiragana;305B
sekatakana;30BB
sekatakanahalfwidth;FF7E
semicolon;003B
semicolonarabic;061B
semicolonmonospace;FF1B
semicolonsmall;FE54
semivoicedmarkkana;309C
semivoicedmarkkanahalfwidth;FF9F
sentisquare;3322
sentosquare;3323
seven;0037
sevenarabic;0667
sevenbengali;09ED
sevencircle;2466
sevencircleinversesansserif;2790
sevendeva;096D
seveneighths;215E
sevengujarati;0AED
sevengurmukhi;0A6D
sevenhackarabic;0667
sevenhangzhou;3027
sevenideographicparen;3226
seveninferior;2087
sevenmonospace;FF17
sevenoldstyle;F737
sevenparen;247A
sevenperiod;248E
sevenpersian;06F7
sevenroman;2176
sevensuperior;2077
seventeencircle;2470
seventeenparen;2484
seventeenperiod;2498
seventhai;0E57
sfthyphen;00AD
shaarmenian;0577
shabengali;09B6
shacyrillic;0448
shaddaarabic;0651
shaddadammaarabic;FC61
shaddadammatanarabic;FC5E
shaddafathaarabic;FC60
shaddafathatanarabic;0651 064B
shaddakasraarabic;FC62
shaddakasratanarabic;FC5F
shade;2592
shadedark;2593
shadelight;2591
shademedium;2592
shadeva;0936
shagujarati;0AB6
shagurmukhi;0A36
shalshelethebrew;0593
shbopomofo;3115
shchacyrillic;0449
sheenarabic;0634
sheenfinalarabic;FEB6
sheeninitialarabic;FEB7
sheenmedialarabic;FEB8
sheicoptic;03E3
sheqel;20AA
sheqelhebrew;20AA
sheva;05B0
sheva115;05B0
sheva15;05B0
sheva22;05B0
sheva2e;05B0
shevahebrew;05B0
shevanarrowhebrew;05B0
shevaquarterhebrew;05B0
shevawidehebrew;05B0
shhacyrillic;04BB
shimacoptic;03ED
shin;05E9
shindagesh;FB49
shindageshhebrew;FB49
shindageshshindot;FB2C
shindageshshindothebrew;FB2C
shindageshsindot;FB2D
shindageshsindothebrew;FB2D
shindothebrew;05C1
shinhebrew;05E9
shinshindot;FB2A
shinshindothebrew;FB2A
shinsindot;FB2B
shinsindothebrew;FB2B
shook;0282
sigma;03C3
sigma1;03C2
sigmafinal;03C2
sigmalunatesymbolgreek;03F2
sihiragana;3057
sikatakana;30B7
sikatakanahalfwidth;FF7C
siluqhebrew;05BD
siluqlefthebrew;05BD
similar;223C
sindothebrew;05C2
siosacirclekorean;3274
siosaparenkorean;3214
sioscieuckorean;317E
sioscirclekorean;3266
sioskiyeokkorean;317A
sioskorean;3145
siosnieunkorean;317B
siosparenkorean;3206
siospieupkorean;317D
siostikeutkorean;317C
six;0036
sixarabic;0666
sixbengali;09EC
sixcircle;2465
sixcircleinversesansserif;278F
sixdeva;096C
sixgujarati;0AEC
sixgurmukhi;0A6C
sixhackarabic;0666
sixhangzhou;3026
sixideographicparen;3225
sixinferior;2086
sixmonospace;FF16
sixoldstyle;F736
sixparen;2479
sixperiod;248D
sixpersian;06F6
sixroman;2175
sixsuperior;2076
sixteencircle;246F
sixteencurrencydenominatorbengali;09F9
sixteenparen;2483
sixteenperiod;2497
sixthai;0E56
slash;002F
slashmonospace;FF0F
slong;017F
slongdotaccent;1E9B
smileface;263A
smonospace;FF53
sofpasuqhebrew;05C3
softhyphen;00AD
softsigncyrillic;044C
sohiragana;305D
sokatakana;30BD
sokatakanahalfwidth;FF7F
soliduslongoverlaycmb;0338
solidusshortoverlaycmb;0337
sorusithai;0E29
sosalathai;0E28
sosothai;0E0B
sosuathai;0E2A
space;0020
spacehackarabic;0020
spade;2660
spadesuitblack;2660
spadesuitwhite;2664
sparen;24AE
squarebelowcmb;033B
squarecc;33C4
squarecm;339D
squarediagonalcrosshatchfill;25A9
squarehorizontalfill;25A4
squarekg;338F
squarekm;339E
squarekmcapital;33CE
squareln;33D1
squarelog;33D2
squaremg;338E
squaremil;33D5
squaremm;339C
squaremsquared;33A1
squareorthogonalcrosshatchfill;25A6
squareupperlefttolowerrightfill;25A7
squareupperrighttolowerleftfill;25A8
squareverticalfill;25A5
squarewhitewithsmallblack;25A3
srsquare;33DB
ssabengali;09B7
ssadeva;0937
ssagujarati;0AB7
ssangcieuckorean;3149
ssanghieuhkorean;3185
ssangieungkorean;3180
ssangkiyeokkorean;3132
ssangnieunkorean;3165
ssangpieupkorean;3143
ssangsioskorean;3146
ssangtikeutkorean;3138
ssuperior;F6F2
sterling;00A3
sterlingmonospace;FFE1
strokelongoverlaycmb;0336
strokeshortoverlaycmb;0335
subset;2282
subsetnotequal;228A
subsetorequal;2286
succeeds;227B
suchthat;220B
suhiragana;3059
sukatakana;30B9
sukatakanahalfwidth;FF7D
sukunarabic;0652
summation;2211
sun;263C
superset;2283
supersetnotequal;228B
supersetorequal;2287
svsquare;33DC
syouwaerasquare;337C
t;0074
tabengali;09A4
tackdown;22A4
tackleft;22A3
tadeva;0924
tagujarati;0AA4
tagurmukhi;0A24
taharabic;0637
tahfinalarabic;FEC2
tahinitialarabic;FEC3
tahiragana;305F
tahmedialarabic;FEC4
taisyouerasquare;337D
takatakana;30BF
takatakanahalfwidth;FF80
tatweelarabic;0640
tau;03C4
tav;05EA
tavdages;FB4A
tavdagesh;FB4A
tavdageshhebrew;FB4A
tavhebrew;05EA
tbar;0167
tbopomofo;310A
tcaron;0165
tccurl;02A8
tcedilla;0163
tcheharabic;0686
tchehfinalarabic;FB7B
tchehinitialarabic;FB7C
tchehmedialarabic;FB7D
tchehmeeminitialarabic;FB7C FEE4
tcircle;24E3
tcircumflexbelow;1E71
tcommaaccent;0163
tdieresis;1E97
tdotaccent;1E6B
tdotbelow;1E6D
tecyrillic;0442
tedescendercyrillic;04AD
teharabic;062A
tehfinalarabic;FE96
tehhahinitialarabic;FCA2
tehhahisolatedarabic;FC0C
tehinitialarabic;FE97
tehiragana;3066
tehjeeminitialarabic;FCA1
tehjeemisolatedarabic;FC0B
tehmarbutaarabic;0629
tehmarbutafinalarabic;FE94
tehmedialarabic;FE98
tehmeeminitialarabic;FCA4
tehmeemisolatedarabic;FC0E
tehnoonfinalarabic;FC73
tekatakana;30C6
tekatakanahalfwidth;FF83
telephone;2121
telephoneblack;260E
telishagedolahebrew;05A0
telishaqetanahebrew;05A9
tencircle;2469
tenideographicparen;3229
tenparen;247D
tenperiod;2491
tenroman;2179
tesh;02A7
tet;05D8
tetdagesh;FB38
tetdageshhebrew;FB38
tethebrew;05D8
tetsecyrillic;04B5
tevirhebrew;059B
tevirlefthebrew;059B
thabengali;09A5
thadeva;0925
thagujarati;0AA5
thagurmukhi;0A25
thalarabic;0630
thalfinalarabic;FEAC
thanthakhatlowleftthai;F898
thanthakhatlowrightthai;F897
thanthakhatthai;0E4C
thanthakhatupperleftthai;F896
theharabic;062B
thehfinalarabic;FE9A
thehinitialarabic;FE9B
thehmedialarabic;FE9C
thereexists;2203
therefore;2234
theta;03B8
theta1;03D1
thetasymbolgreek;03D1
thieuthacirclekorean;3279
thieuthaparenkorean;3219
thieuthcirclekorean;326B
thieuthkorean;314C
thieuthparenkorean;320B
thirteencircle;246C
thirteenparen;2480
thirteenperiod;2494
thonangmonthothai;0E11
thook;01AD
thophuthaothai;0E12
thorn;00FE
thothahanthai;0E17
thothanthai;0E10
thothongthai;0E18
thothungthai;0E16
thousandcyrillic;0482
thousandsseparatorarabic;066C
thousandsseparatorpersian;066C
three;0033
threearabic;0663
threebengali;09E9
threecircle;2462
threecircleinversesansserif;278C
threedeva;0969
threeeighths;215C
threegujarati;0AE9
threegurmukhi;0A69
threehackarabic;0663
threehangzhou;3023
threeideographicparen;3222
threeinferior;2083
threemonospace;FF13
threenumeratorbengali;09F6
threeoldstyle;F733
threeparen;2476
threeperiod;248A
threepersian;06F3
threequarters;00BE
threequartersemdash;F6DE
threeroman;2172
threesuperior;00B3
threethai;0E53
thzsquare;3394
tihiragana;3061
tikatakana;30C1
tikatakanahalfwidth;FF81
tikeutacirclekorean;3270
tikeutaparenkorean;3210
tikeutcirclekorean;3262
tikeutkorean;3137
tikeutparenkorean;3202
tilde;02DC
tildebelowcmb;0330
tildecmb;0303
tildecomb;0303
tildedoublecmb;0360
tildeoperator;223C
tildeoverlaycmb;0334
tildeverticalcmb;033E
timescircle;2297
tipehahebrew;0596
tipehalefthebrew;0596
tippigurmukhi;0A70
titlocyrilliccmb;0483
tiwnarmenian;057F
tlinebelow;1E6F
tmonospace;FF54
toarmenian;0569
tohiragana;3068
tokatakana;30C8
tokatakanahalfwidth;FF84
tonebarextrahighmod;02E5
tonebarextralowmod;02E9
tonebarhighmod;02E6
tonebarlowmod;02E8
tonebarmidmod;02E7
tonefive;01BD
tonesix;0185
tonetwo;01A8
tonos;0384
tonsquare;3327
topatakthai;0E0F
tortoiseshellbracketleft;3014
tortoiseshellbracketleftsmall;FE5D
tortoiseshellbracketleftvertical;FE39
tortoiseshellbracketright;3015
tortoiseshellbracketrightsmall;FE5E
tortoiseshellbracketrightvertical;FE3A
totaothai;0E15
tpalatalhook;01AB
tparen;24AF
trademark;2122
trademarksans;F8EA
trademarkserif;F6DB
tretroflexhook;0288
triagdn;25BC
triaglf;25C4
triagrt;25BA
triagup;25B2
ts;02A6
tsadi;05E6
tsadidagesh;FB46
tsadidageshhebrew;FB46
tsadihebrew;05E6
tsecyrillic;0446
tsere;05B5
tsere12;05B5
tsere1e;05B5
tsere2b;05B5
tserehebrew;05B5
tserenarrowhebrew;05B5
tserequarterhebrew;05B5
tserewidehebrew;05B5
tshecyrillic;045B
tsuperior;F6F3
ttabengali;099F
ttadeva;091F
ttagujarati;0A9F
ttagurmukhi;0A1F
tteharabic;0679
ttehfinalarabic;FB67
ttehinitialarabic;FB68
ttehmedialarabic;FB69
tthabengali;09A0
tthadeva;0920
tthagujarati;0AA0
tthagurmukhi;0A20
tturned;0287
tuhiragana;3064
tukatakana;30C4
tukatakanahalfwidth;FF82
tusmallhiragana;3063
tusmallkatakana;30C3
tusmallkatakanahalfwidth;FF6F
twelvecircle;246B
twelveparen;247F
twelveperiod;2493
twelveroman;217B
twentycircle;2473
twentyhangzhou;5344
twentyparen;2487
twentyperiod;249B
two;0032
twoarabic;0662
twobengali;09E8
twocircle;2461
twocircleinversesansserif;278B
twodeva;0968
twodotenleader;2025
twodotleader;2025
twodotleadervertical;FE30
twogujarati;0AE8
twogurmukhi;0A68
twohackarabic;0662
twohangzhou;3022
twoideographicparen;3221
twoinferior;2082
twomonospace;FF12
twonumeratorbengali;09F5
twooldstyle;F732
twoparen;2475
twoperiod;2489
twopersian;06F2
tworoman;2171
twostroke;01BB
twosuperior;00B2
twothai;0E52
twothirds;2154
u;0075
uacute;00FA
ubar;0289
ubengali;0989
ubopomofo;3128
ubreve;016D
ucaron;01D4
ucircle;24E4
ucircumflex;00FB
ucircumflexbelow;1E77
ucyrillic;0443
udattadeva;0951
udblacute;0171
udblgrave;0215
udeva;0909
udieresis;00FC
udieresisacute;01D8
udieresisbelow;1E73
udieresiscaron;01DA
udieresiscyrillic;04F1
udieresisgrave;01DC
udieresismacron;01D6
udotbelow;1EE5
ugrave;00F9
ugujarati;0A89
ugurmukhi;0A09
uhiragana;3046
uhookabove;1EE7
uhorn;01B0
uhornacute;1EE9
uhorndotbelow;1EF1
uhorngrave;1EEB
uhornhookabove;1EED
uhorntilde;1EEF
uhungarumlaut;0171
uhungarumlautcyrillic;04F3
uinvertedbreve;0217
ukatakana;30A6
ukatakanahalfwidth;FF73
ukcyrillic;0479
ukorean;315C
umacron;016B
umacroncyrillic;04EF
umacrondieresis;1E7B
umatragurmukhi;0A41
umonospace;FF55
underscore;005F
underscoredbl;2017
underscoremonospace;FF3F
underscorevertical;FE33
underscorewavy;FE4F
union;222A
universal;2200
uogonek;0173
uparen;24B0
upblock;2580
upperdothebrew;05C4
upsilon;03C5
upsilondieresis;03CB
upsilondieresistonos;03B0
upsilonlatin;028A
upsilontonos;03CD
uptackbelowcmb;031D
uptackmod;02D4
uragurmukhi;0A73
uring;016F
ushortcyrillic;045E
usmallhiragana;3045
usmallkatakana;30A5
usmallkatakanahalfwidth;FF69
ustraightcyrillic;04AF
ustraightstrokecyrillic;04B1
utilde;0169
utildeacute;1E79
utildebelow;1E75
uubengali;098A
uudeva;090A
uugujarati;0A8A
uugurmukhi;0A0A
uumatragurmukhi;0A42
uuvowelsignbengali;09C2
uuvowelsigndeva;0942
uuvowelsigngujarati;0AC2
uvowelsignbengali;09C1
uvowelsigndeva;0941
uvowelsigngujarati;0AC1
v;0076
vadeva;0935
vagujarati;0AB5
vagurmukhi;0A35
vakatakana;30F7
vav;05D5
vavdagesh;FB35
vavdagesh65;FB35
vavdageshhebrew;FB35
vavhebrew;05D5
vavholam;FB4B
vavholamhebrew;FB4B
vavvavhebrew;05F0
vavyodhebrew;05F1
vcircle;24E5
vdotbelow;1E7F
vecyrillic;0432
veharabic;06A4
vehfinalarabic;FB6B
vehinitialarabic;FB6C
vehmedialarabic;FB6D
vekatakana;30F9
venus;2640
verticalbar;007C
verticallineabovecmb;030D
verticallinebelowcmb;0329
verticallinelowmod;02CC
verticallinemod;02C8
vewarmenian;057E
vhook;028B
vikatakana;30F8
viramabengali;09CD
viramadeva;094D
viramagujarati;0ACD
visargabengali;0983
visargadeva;0903
visargagujarati;0A83
vmonospace;FF56
voarmenian;0578
voicediterationhiragana;309E
voicediterationkatakana;30FE
voicedmarkkana;309B
voicedmarkkanahalfwidth;FF9E
vokatakana;30FA
vparen;24B1
vtilde;1E7D
vturned;028C
vuhiragana;3094
vukatakana;30F4
w;0077
wacute;1E83
waekorean;3159
wahiragana;308F
wakatakana;30EF
wakatakanahalfwidth;FF9C
wakorean;3158
wasmallhiragana;308E
wasmallkatakana;30EE
wattosquare;3357
wavedash;301C
wavyunderscorevertical;FE34
wawarabic;0648
wawfinalarabic;FEEE
wawhamzaabovearabic;0624
wawhamzaabovefinalarabic;FE86
wbsquare;33DD
wcircle;24E6
wcircumflex;0175
wdieresis;1E85
wdotaccent;1E87
wdotbelow;1E89
wehiragana;3091
weierstrass;2118
wekatakana;30F1
wekorean;315E
weokorean;315D
wgrave;1E81
whitebullet;25E6
whitecircle;25CB
whitecircleinverse;25D9
whitecornerbracketleft;300E
whitecornerbracketleftvertical;FE43
whitecornerbracketright;300F
whitecornerbracketrightvertical;FE44
whitediamond;25C7
whitediamondcontainingblacksmalldiamond;25C8
whitedownpointingsmalltriangle;25BF
whitedownpointingtriangle;25BD
whiteleftpointingsmalltriangle;25C3
whiteleftpointingtriangle;25C1
whitelenticularbracketleft;3016
whitelenticularbracketright;3017
whiterightpointingsmalltriangle;25B9
whiterightpointingtriangle;25B7
whitesmallsquare;25AB
whitesmilingface;263A
whitesquare;25A1
whitestar;2606
whitetelephone;260F
whitetortoiseshellbracketleft;3018
whitetortoiseshellbracketright;3019
whiteuppointingsmalltriangle;25B5
whiteuppointingtriangle;25B3
wihiragana;3090
wikatakana;30F0
wikorean;315F
wmonospace;FF57
wohiragana;3092
wokatakana;30F2
wokatakanahalfwidth;FF66
won;20A9
wonmonospace;FFE6
wowaenthai;0E27
wparen;24B2
wring;1E98
wsuperior;02B7
wturned;028D
wynn;01BF
x;0078
xabovecmb;033D
xbopomofo;3112
xcircle;24E7
xdieresis;1E8D
xdotaccent;1E8B
xeharmenian;056D
xi;03BE
xmonospace;FF58
xparen;24B3
xsuperior;02E3
y;0079
yaadosquare;334E
yabengali;09AF
yacute;00FD
yadeva;092F
yaekorean;3152
yagujarati;0AAF
yagurmukhi;0A2F
yahiragana;3084
yakatakana;30E4
yakatakanahalfwidth;FF94
yakorean;3151
yamakkanthai;0E4E
yasmallhiragana;3083
yasmallkatakana;30E3
yasmallkatakanahalfwidth;FF6C
yatcyrillic;0463
ycircle;24E8
ycircumflex;0177
ydieresis;00FF
ydotaccent;1E8F
ydotbelow;1EF5
yeharabic;064A
yehbarreearabic;06D2
yehbarreefinalarabic;FBAF
yehfinalarabic;FEF2
yehhamzaabovearabic;0626
yehhamzaabovefinalarabic;FE8A
yehhamzaaboveinitialarabic;FE8B
yehhamzaabovemedialarabic;FE8C
yehinitialarabic;FEF3
yehmedialarabic;FEF4
yehmeeminitialarabic;FCDD
yehmeemisolatedarabic;FC58
yehnoonfinalarabic;FC94
yehthreedotsbelowarabic;06D1
yekorean;3156
yen;00A5
yenmonospace;FFE5
yeokorean;3155
yeorinhieuhkorean;3186
yerahbenyomohebrew;05AA
yerahbenyomolefthebrew;05AA
yericyrillic;044B
yerudieresiscyrillic;04F9
yesieungkorean;3181
yesieungpansioskorean;3183
yesieungsioskorean;3182
yetivhebrew;059A
ygrave;1EF3
yhook;01B4
yhookabove;1EF7
yiarmenian;0575
yicyrillic;0457
yikorean;3162
yinyang;262F
yiwnarmenian;0582
ymonospace;FF59
yod;05D9
yoddagesh;FB39
yoddageshhebrew;FB39
yodhebrew;05D9
yodyodhebrew;05F2
yodyodpatahhebrew;FB1F
yohiragana;3088
yoikorean;3189
yokatakana;30E8
yokatakanahalfwidth;FF96
yokorean;315B
yosmallhiragana;3087
yosmallkatakana;30E7
yosmallkatakanahalfwidth;FF6E
yotgreek;03F3
yoyaekorean;3188
yoyakorean;3187
yoyakthai;0E22
yoyingthai;0E0D
yparen;24B4
ypogegrammeni;037A
ypogegrammenigreekcmb;0345
yr;01A6
yring;1E99
ysuperior;02B8
ytilde;1EF9
yturned;028E
yuhiragana;3086
yuikorean;318C
yukatakana;30E6
yukatakanahalfwidth;FF95
yukorean;3160
yusbigcyrillic;046B
yusbigiotifiedcyrillic;046D
yuslittlecyrillic;0467
yuslittleiotifiedcyrillic;0469
yusmallhiragana;3085
yusmallkatakana;30E5
yusmallkatakanahalfwidth;FF6D
yuyekorean;318B
yuyeokorean;318A
yyabengali;09DF
yyadeva;095F
z;007A
zaarmenian;0566
zacute;017A
zadeva;095B
zagurmukhi;0A5B
zaharabic;0638
zahfinalarabic;FEC6
zahinitialarabic;FEC7
zahiragana;3056
zahmedialarabic;FEC8
zainarabic;0632
zainfinalarabic;FEB0
zakatakana;30B6
zaqefgadolhebrew;0595
zaqefqatanhebrew;0594
zarqahebrew;0598
zayin;05D6
zayindagesh;FB36
zayindageshhebrew;FB36
zayinhebrew;05D6
zbopomofo;3117
zcaron;017E
zcircle;24E9
zcircumflex;1E91
zcurl;0291
zdot;017C
zdotaccent;017C
zdotbelow;1E93
zecyrillic;0437
zedescendercyrillic;0499
zedieresiscyrillic;04DF
zehiragana;305C
zekatakana;30BC
zero;0030
zeroarabic;0660
zerobengali;09E6
zerodeva;0966
zerogujarati;0AE6
zerogurmukhi;0A66
zerohackarabic;0660
zeroinferior;2080
zeromonospace;FF10
zerooldstyle;F730
zeropersian;06F0
zerosuperior;2070
zerothai;0E50
zerowidthjoiner;FEFF
zerowidthnonjoiner;200C
zerowidthspace;200B
zeta;03B6
zhbopomofo;3113
zhearmenian;056A
zhebrevecyrillic;04C2
zhecyrillic;0436
zhedescendercyrillic;0497
zhedieresiscyrillic;04DD
zihiragana;3058
zikatakana;30B8
zinorhebrew;05AE
zlinebelow;1E95
zmonospace;FF5A
zohiragana;305E
zokatakana;30BE
zparen;24B5
zretroflexhook;0290
zstroke;01B6
zuhiragana;305A
zukatakana;30BA
#END

